Extrapolative Operator Inference with State Correction: An Error-Triggered Windowed 4D-Var Framework

Reduced-order models (ROMs) can lose accuracy over long forecast horizons, particularly outside their training regime. We show that accurate long-horizon prediction remains possible when the ROM retains sufficient short-horizon fidelity and is intermittently corrected using sparse observations. We achieve this by coupling Operator Inference (OpInf) with correction-windowed 4D-Variational data assimilation and strategically selected measurements. Assimilation is triggered only when the model--observation discrepancy exceeds a prescribed threshold, while the polynomial structure of OpInf provides an explicit reduced-order Jacobian and adjoint for efficient gradient evaluation entirely in reduced coordinates. Sensor locations are selected using column-pivoted QR decomposition of the reduced basis. We derive a sufficient condition that determines when the reduced-order OpInf gradient remains a valid descent direction for the full-order objective within the reduced subspace. The analysis shows that shorter correction horizons limit the amplification of forward-model and adjoint errors entering this condition, explaining why reduced-order assimilation can remain effective despite poor long-horizon ROM predictions. The framework is demonstrated on the Duffing oscillator, the one-dimensional viscous Burgers equation, and high-dimensional sea-surface-temperature prediction. Across these problems, intermittent assimilation extends the useful predictive horizon of the ROM, while sparse strategically placed measurements recover performance close to full-state assimilation. These results show that long-horizon ROM accuracy is not required for effective prediction when sufficient short-horizon fidelity is retained for repeated state correction.

==> Data_sheets/combined_truth_rom_fullstate_sensor_timeseries_90E_18N_15N_12N.csv <==
time,truth_lon90_lat18,rom_lon90_lat18,full_assim_lon90_lat18,sensor_assim_lon90_lat18,truth_lon90_lat15,rom_lon90_lat15,full_assim_lon90_lat15,sensor_assim_lon90_lat15,truth_lon90_lat12,rom_lon90_lat12,full_assim_lon90_lat12,sensor_assim_lon90_lat12
2026-01-01,26.45001220703125,26.481748565684715,26.481748565684715,26.481748565684715,27.329986572265625,27.33693947233115,27.33693947233115,27.33693947233115,28.3699951171875,28.364060711521113,28.364060711521113,28.364060711521113
2026-01-02,26.540008544921875,26.404577212419113,26.404577212419113,26.404577212419113,27.3699951171875,27.323654728282648,27.323654728282648,27.323654728282648,28.3699951171875,28.382486650372634,28.382486650372634,28.382486650372634
2026-01-03,26.329986572265625,26.306610385929023,26.306610385929023,26.306610385929023,27.25,27.285807623379874,27.285807623379874,27.285807623379874,28.54998779296875,28.383645123618514,28.383645123618514,28.383645123618514
2026-01-04,26.0,26.192944319057617,26.192944319057617,26.192944319057617,27.220001220703125,27.224259687022347,27.224259687022347,27.224259687022347,28.45001220703125,28.366545250768915,28.366545250768915,28.366545250768915
2026-01-05,25.94000244140625,26.068850792514084,26.068850792514084,26.068850792514084,27.04998779296875,27.14024292331157,27.14024292331157,27.14024292331157,28.260009765625,28.332117632932537,28.332117632932537,28.332117632932537
2026-01-06,25.839996337890625,25.93940570427187,25.93940570427187,25.93940570427187,26.989990234375,27.035410239273702,27.035410239273702,27.035410239273702,28.0,28.28307851057742,28.28307851057742,28.28307851057742
2026-01-07,25.760009765625,25.8091414234175,25.8091414234175,25.8091414234175,27.0,26.91186934741988,26.91186934741988,26.91186934741988,27.980010986328125,28.223570987031813,28.223570987031813,28.223570987031813
2026-01-08,25.739990234375,25.681792466534272,25.681792466534272,25.681792466534272,26.899993896484375,26.77222386016639,26.77222386016639,26.77222386016639,28.07000732421875,28.15866690081364,28.15866690081364,28.15866690081364
2026-01-09,25.6300048828125,25.560146046918106,25.560146046918106,25.560146046918106,26.649993896484375,26.61959146330961,26.61959146330961,26.61959146330961,28.1099853515625,28.09377333736299,28.09377333736299,28.09377333736299
2026-01-10,25.470001220703125,25.446018956369066,25.446018956369066,25.446018956369066,26.399993896484375,26.45759950589631,26.45759950589631,26.45759950589631,28.100006103515625,28.03402824269052,28.03402824269052,28.03402824269052
2026-01-11,25.350006103515625,25.340341869324373,25.340341869324373,25.340341869324373,26.079986572265625,26.290331995183536,26.290331995183536,26.290331995183536,28.079986572265625,27.983735428654086,27.983735428654086,27.983735428654086
2026-01-12,25.160003662109375,25.24334012681697,25.24334012681697,25.24334012681697,26.010009765625,26.12223299540076,26.12223299540076,26.12223299540076,28.07000732421875,27.945916549500495,27.945916549500495,27.945916549500495
2026-01-13,25.07000732421875,25.154783545680917,25.154783545680917,25.154783545680917,25.850006103515625,25.957969761770165,25.957969761770165,25.957969761770165,28.010009765625,27.92203489341081,27.92203489341081,27.92203489341081
2026-01-14,24.8699951171875,25.074251529909986,25.074251529909986,25.074251529909986,25.850006103515625,25.80224545178918,25.80224545178918,25.80224545178918,28.139984130859375,27.91189914551463,27.91189914551463,27.91189914551463
2026-01-15,25.0,25.00140723790454,25.00140723790454,25.00140723790454,25.720001220703125,25.65960812632173,25.65960812632173,25.65960812632173,28.1199951171875,27.913798667264672,27.913798667264672,27.913798667264672
2026-01-16,24.75,24.936207100536343,24.936207100536343,24.936207100536343,25.42999267578125,25.534230540204433,25.534230540204433,25.534230540204433,27.92999267578125,27.924801621489586,27.924801621489586,27.924801621489586
2026-01-17,24.769989013671875,24.87902168465104,24.87902168465104,24.87902168465104,25.269989013671875,25.429681019177295,25.429681019177295,25.429681019177295,27.889984130859375,27.94118394484774,27.94118394484774,27.94118394484774
2026-01-18,24.709991455078125,24.830692363649092,24.830692363649092,24.830692363649092,25.17999267578125,25.34874658863467,25.34874658863467,25.34874658863467,27.829986572265625,27.95898174019166,27.95898174019166,27.95898174019166
2026-01-19,24.79998779296875,24.792437461986538,24.792437461986538,24.792437461986538,25.05999755859375,25.293231867668695,25.293231867668695,25.293231867668695,27.69000244140625,27.9744932271877,27.9744932271877,27.9744932271877
2026-01-20,24.839996337890625,24.76572195066288,24.76572195066288,24.76572195066288,24.980010986328125,25.263857680126023,25.263857680126023,25.263857680126023,27.980010986328125,27.98479482328682,27.98479482328682,27.98479482328682
2026-01-21,24.94000244140625,24.75201078208938,24.75201078208938,24.75201078208938,25.19000244140625,25.26015506204282,25.26015506204282,25.26015506204282,28.010009765625,27.988076749388178,27.988076749388178,27.988076749388178
2026-01-22,24.910003662109375,24.752532362154817,24.752532362154817,24.752532362154817,25.45001220703125,25.280462101762527,25.280462101762527,25.280462101762527,27.910003662109375,27.98387637173045,27.98387637173045,27.98387637173045
2026-01-23,24.889984130859375,24.7680102867903,24.7680102867903,24.7680102867903,25.589996337890625,25.32194012722654,25.32194012722654,25.32194012722654,27.8699951171875,27.973081023931368,27.973081023931368,27.973081023931368
2026-01-24,25.019989013671875,24.798473884296087,24.798473884296087,24.798473884296087,26.0,25.38068808656953,25.38068808656953,25.38068808656953,28.019989013671875,27.957802092990363,27.957802092990363,27.957802092990363
2026-01-25,24.94000244140625,24.843114521692,24.843114521692,24.843114521692,26.0,25.451883562616032,25.451883562616032,25.451883562616032,28.05999755859375,27.94105854417917,27.94105854417917,27.94105854417917
2026-01-26,25.07000732421875,24.900237882658896,24.900237882658896,24.900237882658896,26.0,25.529977089824648,25.529977089824648,25.529977089824648,27.980010986328125,27.926356170511404,27.926356170511404,27.926356170511404
2026-01-27,25.25,24.967347136653142,24.967347136653142,24.967347136653142,26.1199951171875,25.608962658599978,25.608962658599978,25.608962658599978,27.889984130859375,27.917256202237432,27.917256202237432,27.917256202237432
2026-01-28,25.3599853515625,25.04129368042596,25.04129368042596,25.04129368042596,26.230010986328125,25.682654086304915,25.682654086304915,25.682654086304915,28.04998779296875,27.916922104287245,27.916922104287245,27.916922104287245
2026-01-29,25.480010986328125,25.11850389183619,25.11850389183619,25.11850389183619,26.489990234375,25.74498688148244,25.74498688148244,25.74498688148244,27.989990234375,27.927743253061877,27.927743253061877,27.927743253061877
2026-01-30,25.639984130859375,25.195273213349424,25.195273213349424,25.195273213349424,26.6099853515625,25.79035648315537,25.79035648315537,25.79035648315537,27.920013427734375,27.95110997414224,27.95110997414224,27.95110997414224
2026-01-31,25.730010986328125,25.268043958270358,25.268043958270358,25.268043958270358,26.70001220703125,25.813925060334324,25.813925060334324,25.813925060334324,27.8599853515625,27.987309056931718,27.987309056931718,27.987309056931718
2026-02-01,25.6199951171875,25.333661047698094,25.333661047698094,25.333661047698094,26.850006103515625,25.811914391321324,25.811914391321324,25.811914391321324,27.920013427734375,28.035585908924944,28.035585908924944,28.035585908924944
2026-02-02,25.75,25.389562156674295,25.03607706825474,25.029578243224844,27.1300048828125,25.78185412854889,26.014697867470904,25.995142637691167,27.79998779296875,28.094346507992633,27.988904358897052,27.95356071873541
2026-02-03,25.67999267578125,25.43389121081799,25.08106360818685,25.07824302406516,27.220001220703125,25.722777003626106,26.060013350774085,26.037850435326803,27.82000732421875,28.161474280358792,27.961397575294605,27.927376758605433
2026-02-04,25.540008544921875,25.46548941453755,25.138635308301353,25.13934071665193,27.420013427734375,25.635307299053572,26.069839337267723,26.045567285602527,27.850006103515625,28.234669971533407,27.93124643256997,27.899990168554815
2026-02-05,25.29998779296875,25.483823088143154,25.2085025030717,25.2121890071483,27.100006103515625,25.521685824890806,26.041494458493155,26.01570467880701,27.94000244140625,28.311828480566003,27.90580431285926,27.878567744970887
2026-02-06,25.010009765625,25.48881546362621,25.288529210361908,25.294312763868678,26.790008544921875,25.38566422611311,25.975155145954243,25.94848209505507,27.829986572265625,28.39132620313444,27.892904557790935,27.870591331254833
2026-02-07,25.040008544921875,25.480641410931625,25.036077068254745,25.023077019835654,26.82000732421875,25.232300471894753,26.014697867470908,25.9751815631005,27.839996337890625,28.472218343185737,27.988904358897056,27.918667486072906
2026-02-08,25.019989013671875,25.45951961842783,25.081063608186856,25.075373805480137,26.779998779296875,25.067657693372258,26.060013350774085,26.015356625218246,27.790008544921875,28.55431242819211,27.961397575294605,27.893737338264156
2026-02-09,24.79998779296875,25.42553268883778,25.138635308301353,25.139935137753,26.529998779296875,24.898411443969266,26.06983933726772,26.021075859888597,27.70001220703125,28.638100261898167,27.93124643256997,27.868995078965064
2026-02-10,24.95001220703125,25.378507237181328,25.2085025030717,25.21569238707862,26.489990234375,24.731391216807157,26.041494458493148,25.98983485099243,27.579986572265625,28.72456410166057,27.90580431285926,27.851426634814274
2026-02-11,24.829986572265625,25.31800802242293,25.288529210361915,25.299838487363374,26.470001220703125,24.57311794501163,25.975155145954236,25.921883703573663,27.6199951171875,28.81492638833902,27.892904557790935,27.848170907851916
2026-02-12,25.07000732421875,25.243404243479446,25.036077068254748,25.01658460806727,26.459991455078125,24.429319932471262,26.014697867470915,25.95487021767035,27.660003662109375,28.9103300304632,27.988904358897052,27.88423103687081
2026-02-13,25.0,25.154047531669573,25.081063608186856,25.07246324178881,26.480010986328125,24.304519490774872,26.060013350774092,25.992587553741984,27.670013427734375,29.011558892611433,27.9613975752946,27.860491246707557
2026-02-14,25.100006103515625,25.04952167319948,25.13863530830136,25.140422182346946,26.54998779296875,24.201708453997565,26.06983933726772,25.996417378327987,27.670013427734375,29.11883265027349,27.93124643256997,27.838278920008733
2026-02-15,25.1199951171875,24.929923902146566,25.03607706825475,25.010111628889327,26.54998779296875,24.122136022764096,26.01469786747092,25.93426186105912,27.579986572265625,29.231705690610035,27.98890435889706,27.850257616880455
2026-02-16,25.100006103515625,24.796161098039946,25.081063608186863,25.069518317371873,26.44000244140625,24.06527424475279,26.060013350774096,25.969596430108222,27.32000732421875,29.349140125138273,27.9613975752946,27.827649974337326
2026-02-17,25.089996337890625,24.65016018671043,25.138635308301367,25.14080547996289,26.350006103515625,24.028901505812797,26.069839337267723,25.97164176349336,27.29998779296875,29.46967178363999,27.93124643256997,27.807858761131854
2026-02-18,25.149993896484375,24.49500280122102,25.036077068254755,25.003668127543918,26.44000244140625,24.00936241543187,26.01469786747093,25.913407474377664,27.290008544921875,29.591728057970176,27.988904358897052,27.816753308305323
2026-02-19,25.30999755859375,24.33492475468087,25.081063608186867,25.06654571622626,26.5,24.001959680236194,26.0600133507741,25.9464340802668,27.45001220703125,29.714008607123418,27.961397575294598,27.795224547976517
2026-02-20,25.70001220703125,24.175191587948497,25.138635308301367,25.141088671559196,26.760009765625,24.00146463335533,26.069839337267723,25.946796585603963,27.529998779296875,29.835911095901437,27.931246432569964,27.777750971483574
2026-02-21,26.04998779296875,24.021791609841745,25.036077068254755,24.997263586974988,26.8599853515625,24.002641957463283,26.01469786747093,25.892355797410573,27.67999267578125,29.95785443612842,27.98890435889705,27.783723999359694
2026-02-22,26.149993896484375,23.88104350967816,25.081063608186867,25.06355182671839,26.970001220703125,24.00081310628598,26.060013350774096,25.923148989117472,27.739990234375,30.0815371851846,27.96139757529459,27.76322551194999
2026-02-23,26.029998779296875,23.75911447601708,25.138635308301367,25.14127540247455,26.829986572265625,23.992354556776284,26.06983933726772,25.921927107073063,27.6199951171875,30.21001209535112,27.931246432569957,27.747971208816125
2026-02-24,25.589996337890625,23.661494146423095,25.036077068254755,24.99090694148405,26.730010986328125,23.975071496649605,26.014697867470936,25.871153367364478,27.579986572265625,30.34755671716907,27.988904358897052,27.751175356568936
2026-02-25,25.82000732421875,23.592524138364865,25.08106360818687,25.060542746589178,26.579986572265625,23.948454600718566,26.0600133507741,25.899787344162768,27.70001220703125,30.49936788940929,27.96139757529459,27.731662911632178
2026-02-26,25.6300048828125,23.554994039633158,25.13863530830137,25.141369315784853,26.42999267578125,23.91373007941113,26.069839337267716,25.89707632836572,27.55999755859375,30.671059934093346,27.931246432569964,27.718534410667196
2026-02-27,25.660003662109375,23.549892750516896,25.036077068254762,24.984606590472012,26.529998779296875,23.87374154038323,26.014697867470936,25.84984455884683,27.510009765625,30.868066315046608,27.988904358897045,27.719112799692116
2026-02-28,25.79998779296875,23.576318836882272,25.08106360818687,25.057524288091095,26.92999267578125,23.832645375008433,26.0600133507741,25.87639308031808,27.54998779296875,31.09497573586134,27.96139757529459,27.700546279353652


==> Data_sheets/error_timeseries_ROM4.csv <==
time,ROM,FullState_128,QR_Picked_4,Equidistant_4,IC_DA,Windowed_Standard
0.0,5.3471732895804006e-17,5.3471732895804006e-17,5.3471732895804006e-17,5.3471732895804006e-17,5.3471732895804006e-17,5.3471732895804006e-17
0.001,5.176768104443892e-17,5.176768104443892e-17,5.176768104443892e-17,5.176768104443892e-17,5.176768104443892e-17,5.176768104443892e-17
0.002,5.891958686495112e-17,5.891958686495112e-17,5.891958686495112e-17,5.891958686495112e-17,5.891958686495112e-17,5.891958686495112e-17
0.003,5.369987431435303e-17,5.369987431435303e-17,5.369987431435303e-17,5.369987431435303e-17,5.369987431435303e-17,5.369987431435303e-17
0.004,5.838245643283988e-17,5.838245643283988e-17,5.838245643283988e-17,5.838245643283988e-17,5.838245643283988e-17,5.838245643283988e-17
0.005,5.219372977530677e-17,5.219372977530677e-17,5.219372977530677e-17,5.219372977530677e-17,5.219372977530677e-17,5.219372977530677e-17
0.006,5.456155911499019e-17,5.456155911499019e-17,5.456155911499019e-17,5.456155911499019e-17,5.456155911499019e-17,5.456155911499019e-17
0.007,5.581904787797499e-17,5.581904787797499e-17,5.581904787797499e-17,5.581904787797499e-17,5.581904787797499e-17,5.581904787797499e-17
0.008,5.579208582286165e-17,5.579208582286165e-17,5.579208582286165e-17,5.579208582286165e-17,5.579208582286165e-17,5.579208582286165e-17
0.009000000000000001,5.428509074946378e-17,5.428509074946378e-17,5.428509074946378e-17,5.428509074946378e-17,5.428509074946378e-17,5.428509074946378e-17
0.01,5.709496206882394e-17,5.709496206882394e-17,5.709496206882394e-17,5.709496206882394e-17,5.709496206882394e-17,5.709496206882394e-17
0.011,5.392094682994685e-17,5.392094682994685e-17,5.392094682994685e-17,5.392094682994685e-17,5.392094682994685e-17,5.392094682994685e-17
0.012,4.842926933424425e-17,4.842926933424425e-17,4.842926933424425e-17,4.842926933424425e-17,4.842926933424425e-17,4.842926933424425e-17
0.013000000000000001,5.385725225101215e-17,5.385725225101215e-17,5.385725225101215e-17,5.385725225101215e-17,5.385725225101215e-17,5.385725225101215e-17
0.014,5.642978767055233e-17,5.642978767055233e-17,5.642978767055233e-17,5.642978767055233e-17,5.642978767055233e-17,5.642978767055233e-17
0.015,4.9386815225546685e-17,4.9386815225546685e-17,4.9386815225546685e-17,4.9386815225546685e-17,4.9386815225546685e-17,4.9386815225546685e-17
0.016,5.258057125092972e-17,5.258057125092972e-17,5.258057125092972e-17,5.258057125092972e-17,5.258057125092972e-17,5.258057125092972e-17
0.017,5.3045311924471095e-17,5.3045311924471095e-17,5.3045311924471095e-17,5.3045311924471095e-17,5.3045311924471095e-17,5.3045311924471095e-17
0.018000000000000002,5.5259442312895104e-17,5.5259442312895104e-17,5.5259442312895104e-17,5.5259442312895104e-17,5.5259442312895104e-17,5.5259442312895104e-17
0.019,6.01813336022528e-17,6.01813336022528e-17,6.01813336022528e-17,6.01813336022528e-17,6.01813336022528e-17,6.01813336022528e-17
0.02,5.562327687984953e-17,5.562327687984953e-17,5.562327687984953e-17,5.562327687984953e-17,5.562327687984953e-17,5.562327687984953e-17
0.021,5.958695307078426e-17,5.958695307078426e-17,5.958695307078426e-17,5.958695307078426e-17,5.958695307078426e-17,5.958695307078426e-17
0.022,5.730129684575171e-17,5.730129684575171e-17,5.730129684575171e-17,5.730129684575171e-17,5.730129684575171e-17,5.730129684575171e-17
0.023,5.645811085378129e-17,5.645811085378129e-17,5.645811085378129e-17,5.645811085378129e-17,5.645811085378129e-17,5.645811085378129e-17
0.024,5.64689365519018e-17,5.64689365519018e-17,5.64689365519018e-17,5.64689365519018e-17,5.64689365519018e-17,5.64689365519018e-17
0.025,4.981151709851609e-17,4.981151709851609e-17,4.981151709851609e-17,4.981151709851609e-17,4.981151709851609e-17,4.981151709851609e-17
0.026000000000000002,5.776957054753522e-17,5.776957054753522e-17,5.776957054753522e-17,5.776957054753522e-17,5.776957054753522e-17,5.776957054753522e-17
0.027,5.809422605107122e-17,5.809422605107122e-17,5.809422605107122e-17,5.809422605107122e-17,5.809422605107122e-17,5.809422605107122e-17
0.028,5.550480514444847e-17,5.550480514444847e-17,5.550480514444847e-17,5.550480514444847e-17,5.550480514444847e-17,5.550480514444847e-17
0.029,5.489490939702964e-17,5.489490939702964e-17,5.489490939702964e-17,5.489490939702964e-17,5.489490939702964e-17,5.489490939702964e-17
0.03,5.849027712853874e-17,5.849027712853874e-17,5.849027712853874e-17,5.849027712853874e-17,5.849027712853874e-17,5.849027712853874e-17
0.031,4.900450692432255e-17,4.900450692432255e-17,4.900450692432255e-17,4.900450692432255e-17,4.900450692432255e-17,4.900450692432255e-17
0.032,5.566299299904286e-17,5.566299299904286e-17,5.566299299904286e-17,5.566299299904286e-17,5.566299299904286e-17,5.566299299904286e-17
0.033,5.0460505377149e-17,5.0460505377149e-17,5.0460505377149e-17,5.0460505377149e-17,5.0460505377149e-17,5.0460505377149e-17
0.034,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17
0.035,5.286595434166631e-17,5.286595434166631e-17,5.286595434166631e-17,5.286595434166631e-17,5.286595434166631e-17,5.286595434166631e-17
0.036000000000000004,5.4020264859749205e-17,5.4020264859749205e-17,5.4020264859749205e-17,5.4020264859749205e-17,5.4020264859749205e-17,5.4020264859749205e-17
0.037,5.2744855198570794e-17,5.2744855198570794e-17,5.2744855198570794e-17,5.2744855198570794e-17,5.2744855198570794e-17,5.2744855198570794e-17
0.038,4.961762920880315e-17,4.961762920880315e-17,4.961762920880315e-17,4.961762920880315e-17,4.961762920880315e-17,4.961762920880315e-17
0.039,5.716656482877178e-17,5.716656482877178e-17,5.716656482877178e-17,5.716656482877178e-17,5.716656482877178e-17,5.716656482877178e-17
0.04,5.564271596945925e-17,5.564271596945925e-17,5.564271596945925e-17,5.564271596945925e-17,5.564271596945925e-17,5.564271596945925e-17
0.041,5.157294191174945e-17,5.157294191174945e-17,5.157294191174945e-17,5.157294191174945e-17,5.157294191174945e-17,5.157294191174945e-17
0.042,5.545988909180857e-17,5.545988909180857e-17,5.545988909180857e-17,5.545988909180857e-17,5.545988909180857e-17,5.545988909180857e-17
0.043000000000000003,5.4266898263749487e-17,5.4266898263749487e-17,5.4266898263749487e-17,5.4266898263749487e-17,5.4266898263749487e-17,5.4266898263749487e-17
0.044,5.216038692896469e-17,5.216038692896469e-17,5.216038692896469e-17,5.216038692896469e-17,5.216038692896469e-17,5.216038692896469e-17
0.045,5.737018339035078e-17,5.737018339035078e-17,5.737018339035078e-17,5.737018339035078e-17,5.737018339035078e-17,5.737018339035078e-17
0.046,5.056383087497015e-17,5.056383087497015e-17,5.056383087497015e-17,5.056383087497015e-17,5.056383087497015e-17,5.056383087497015e-17
0.047,5.752405911684996e-17,5.752405911684996e-17,5.752405911684996e-17,5.752405911684996e-17,5.752405911684996e-17,5.752405911684996e-17
0.048,6.21417231955583e-17,6.21417231955583e-17,6.21417231955583e-17,6.21417231955583e-17,6.21417231955583e-17,6.21417231955583e-17
0.049,6.087272058914559e-17,6.087272058914559e-17,6.087272058914559e-17,6.087272058914559e-17,6.087272058914559e-17,6.087272058914559e-17
0.05,5.465024983025553e-17,5.465024983025553e-17,5.465024983025553e-17,5.465024983025553e-17,5.465024983025553e-17,5.465024983025553e-17
0.051000000000000004,5.88525139165609e-17,5.88525139165609e-17,5.88525139165609e-17,5.88525139165609e-17,5.88525139165609e-17,5.88525139165609e-17
0.052000000000000005,5.928554552710788e-17,5.928554552710788e-17,5.928554552710788e-17,5.928554552710788e-17,5.928554552710788e-17,5.928554552710788e-17
0.053,4.9298193071878125e-17,4.9298193071878125e-17,4.9298193071878125e-17,4.9298193071878125e-17,4.9298193071878125e-17,4.9298193071878125e-17
0.054,5.82260040429333e-17,5.82260040429333e-17,5.82260040429333e-17,5.82260040429333e-17,5.82260040429333e-17,5.82260040429333e-17
0.055,5.261632878676284e-17,5.261632878676284e-17,5.261632878676284e-17,5.261632878676284e-17,5.261632878676284e-17,5.261632878676284e-17
0.056,4.9397286900709575e-17,4.9397286900709575e-17,4.9397286900709575e-17,4.9397286900709575e-17,4.9397286900709575e-17,4.9397286900709575e-17
0.057,5.452621490244735e-17,5.452621490244735e-17,5.452621490244735e-17,5.452621490244735e-17,5.452621490244735e-17,5.452621490244735e-17
0.058,5.242294833958234e-17,5.242294833958234e-17,5.242294833958234e-17,5.242294833958234e-17,5.242294833958234e-17,5.242294833958234e-17
0.059000000000000004,5.586535850728322e-17,5.586535850728322e-17,5.586535850728322e-17,5.586535850728322e-17,5.586535850728322e-17,5.586535850728322e-17
0.06,4.970095178698356e-17,4.970095178698356e-17,4.970095178698356e-17,4.970095178698356e-17,4.970095178698356e-17,4.970095178698356e-17
0.061,6.218105674731501e-17,6.218105674731501e-17,6.218105674731501e-17,6.218105674731501e-17,6.218105674731501e-17,6.218105674731501e-17
0.062,5.348492135266907e-17,5.348492135266907e-17,5.348492135266907e-17,5.348492135266907e-17,5.348492135266907e-17,5.348492135266907e-17
0.063,5.802538874395733e-17,5.802538874395733e-17,5.802538874395733e-17,5.802538874395733e-17,5.802538874395733e-17,5.802538874395733e-17
0.064,5.615079454014563e-17,5.615079454014563e-17,5.615079454014563e-17,5.615079454014563e-17,5.615079454014563e-17,5.615079454014563e-17
0.065,5.3301750309943034e-17,5.3301750309943034e-17,5.3301750309943034e-17,5.3301750309943034e-17,5.3301750309943034e-17,5.3301750309943034e-17
0.066,5.57575216360525e-17,5.57575216360525e-17,5.57575216360525e-17,5.57575216360525e-17,5.57575216360525e-17,5.57575216360525e-17
0.067,4.951897631518077e-17,4.951897631518077e-17,4.951897631518077e-17,4.951897631518077e-17,4.951897631518077e-17,4.951897631518077e-17
0.068,5.687299935128047e-17,5.687299935128047e-17,5.687299935128047e-17,5.687299935128047e-17,5.687299935128047e-17,5.687299935128047e-17
0.069,5.719616733709117e-17,5.719616733709117e-17,5.719616733709117e-17,5.719616733709117e-17,5.719616733709117e-17,5.719616733709117e-17
0.07,5.970598753908839e-17,5.970598753908839e-17,5.970598753908839e-17,5.970598753908839e-17,5.970598753908839e-17,5.970598753908839e-17
0.07100000000000001,5.944395526931176e-17,5.944395526931176e-17,5.944395526931176e-17,5.944395526931176e-17,5.944395526931176e-17,5.944395526931176e-17
0.07200000000000001,5.167859252154913e-17,5.167859252154913e-17,5.167859252154913e-17,5.167859252154913e-17,5.167859252154913e-17,5.167859252154913e-17
0.073,4.6708364080389736e-17,4.6708364080389736e-17,4.6708364080389736e-17,4.6708364080389736e-17,4.6708364080389736e-17,4.6708364080389736e-17
0.074,5.463303959645691e-17,5.463303959645691e-17,5.463303959645691e-17,5.463303959645691e-17,5.463303959645691e-17,5.463303959645691e-17
0.075,5.718301255865664e-17,5.718301255865664e-17,5.718301255865664e-17,5.718301255865664e-17,5.718301255865664e-17,5.718301255865664e-17
0.076,5.4419180512276317e-17,5.4419180512276317e-17,5.4419180512276317e-17,5.4419180512276317e-17,5.4419180512276317e-17,5.4419180512276317e-17
0.077,5.62679061652276e-17,5.62679061652276e-17,5.62679061652276e-17,5.62679061652276e-17,5.62679061652276e-17,5.62679061652276e-17
0.078,4.8436065128014176e-17,4.8436065128014176e-17,4.8436065128014176e-17,4.8436065128014176e-17,4.8436065128014176e-17,4.8436065128014176e-17
0.079,5.5041183130700795e-17,5.5041183130700795e-17,5.5041183130700795e-17,5.5041183130700795e-17,5.5041183130700795e-17,5.5041183130700795e-17
0.08,5.5048016829054505e-17,5.5048016829054505e-17,5.5048016829054505e-17,5.5048016829054505e-17,5.5048016829054505e-17,5.5048016829054505e-17
0.081,4.9803020789136565e-17,4.9803020789136565e-17,4.9803020789136565e-17,4.9803020789136565e-17,4.9803020789136565e-17,4.9803020789136565e-17
0.082,5.2117099557363633e-17,5.2117099557363633e-17,5.2117099557363633e-17,5.2117099557363633e-17,5.2117099557363633e-17,5.2117099557363633e-17
0.083,5.558184049666923e-17,5.558184049666923e-17,5.558184049666923e-17,5.558184049666923e-17,5.558184049666923e-17,5.558184049666923e-17
0.084,5.56122865626612e-17,5.56122865626612e-17,5.56122865626612e-17,5.56122865626612e-17,5.56122865626612e-17,5.56122865626612e-17
0.085,5.830025030160451e-17,5.830025030160451e-17,5.830025030160451e-17,5.830025030160451e-17,5.830025030160451e-17,5.830025030160451e-17
0.08600000000000001,5.2059327072062144e-17,5.2059327072062144e-17,5.2059327072062144e-17,5.2059327072062144e-17,5.2059327072062144e-17,5.2059327072062144e-17
0.08700000000000001,5.249823649087696e-17,5.249823649087696e-17,5.249823649087696e-17,5.249823649087696e-17,5.249823649087696e-17,5.249823649087696e-17
0.088,5.812254712807471e-17,5.812254712807471e-17,5.812254712807471e-17,5.812254712807471e-17,5.812254712807471e-17,5.812254712807471e-17
0.089,5.857382206730327e-17,5.857382206730327e-17,5.857382206730327e-17,5.857382206730327e-17,5.857382206730327e-17,5.857382206730327e-17
0.09,5.67438797203054e-17,5.67438797203054e-17,5.67438797203054e-17,5.67438797203054e-17,5.67438797203054e-17,5.67438797203054e-17
0.091,5.053127356964479e-17,5.053127356964479e-17,5.053127356964479e-17,5.053127356964479e-17,5.053127356964479e-17,5.053127356964479e-17
0.092,5.834942671236582e-17,5.834942671236582e-17,5.834942671236582e-17,5.834942671236582e-17,5.834942671236582e-17,5.834942671236582e-17
0.093,5.343742767485766e-17,5.343742767485766e-17,5.343742767485766e-17,5.343742767485766e-17,5.343742767485766e-17,5.343742767485766e-17
0.094,5.2387956347236466e-17,5.2387956347236466e-17,5.2387956347236466e-17,5.2387956347236466e-17,5.2387956347236466e-17,5.2387956347236466e-17
0.095,5.0586143773825686e-17,5.0586143773825686e-17,5.0586143773825686e-17,5.0586143773825686e-17,5.0586143773825686e-17,5.0586143773825686e-17
0.096,5.311529197379633e-17,5.311529197379633e-17,5.311529197379633e-17,5.311529197379633e-17,5.311529197379633e-17,5.311529197379633e-17
0.097,4.996984970690639e-17,4.996984970690639e-17,4.996984970690639e-17,4.996984970690639e-17,4.996984970690639e-17,4.996984970690639e-17
0.098,5.496681180262885e-17,5.496681180262885e-17,5.496681180262885e-17,5.496681180262885e-17,5.496681180262885e-17,5.496681180262885e-17
0.099,5.553190668130618e-17,5.553190668130618e-17,5.553190668130618e-17,5.553190668130618e-17,5.553190668130618e-17,5.553190668130618e-17
0.1,5.044279781598195e-17,5.044279781598195e-17,5.044279781598195e-17,5.044279781598195e-17,5.044279781598195e-17,5.044279781598195e-17
0.101,5.211168610766455e-17,5.211168610766455e-17,5.211168610766455e-17,5.211168610766455e-17,5.211168610766455e-17,5.211168610766455e-17
0.10200000000000001,5.324261391388579e-17,5.324261391388579e-17,5.324261391388579e-17,5.324261391388579e-17,5.324261391388579e-17,5.324261391388579e-17
0.10300000000000001,5.671569924701845e-17,5.671569924701845e-17,5.671569924701845e-17,5.671569924701845e-17,5.671569924701845e-17,5.671569924701845e-17
0.10400000000000001,4.510751003368977e-17,4.510751003368977e-17,4.510751003368977e-17,4.510751003368977e-17,4.510751003368977e-17,4.510751003368977e-17
0.105,5.000747405791902e-17,5.000747405791902e-17,5.000747405791902e-17,5.000747405791902e-17,5.000747405791902e-17,5.000747405791902e-17
0.106,5.358417006012717e-17,5.358417006012717e-17,5.358417006012717e-17,5.358417006012717e-17,5.358417006012717e-17,5.358417006012717e-17
0.107,5.1208794140289043e-17,5.1208794140289043e-17,5.1208794140289043e-17,5.1208794140289043e-17,5.1208794140289043e-17,5.1208794140289043e-17
0.108,4.8347645301619856e-17,4.8347645301619856e-17,4.8347645301619856e-17,4.8347645301619856e-17,4.8347645301619856e-17,4.8347645301619856e-17
0.109,4.8008010201260706e-17,4.8008010201260706e-17,4.8008010201260706e-17,4.8008010201260706e-17,4.8008010201260706e-17,4.8008010201260706e-17
0.11,5.2243254138705435e-17,5.2243254138705435e-17,5.2243254138705435e-17,5.2243254138705435e-17,5.2243254138705435e-17,5.2243254138705435e-17
0.111,4.9058209441312274e-17,4.9058209441312274e-17,4.9058209441312274e-17,4.9058209441312274e-17,4.9058209441312274e-17,4.9058209441312274e-17
0.112,5.335817760362251e-17,5.335817760362251e-17,5.335817760362251e-17,5.335817760362251e-17,5.335817760362251e-17,5.335817760362251e-17
0.113,4.9216099388498015e-17,4.9216099388498015e-17,4.9216099388498015e-17,4.9216099388498015e-17,4.9216099388498015e-17,4.9216099388498015e-17
0.114,5.398717915108137e-17,5.398717915108137e-17,5.398717915108137e-17,5.398717915108137e-17,5.398717915108137e-17,5.398717915108137e-17
0.115,5.0251345694921914e-17,5.0251345694921914e-17,5.0251345694921914e-17,5.0251345694921914e-17,5.0251345694921914e-17,5.0251345694921914e-17
0.116,5.792482054290038e-17,5.792482054290038e-17,5.792482054290038e-17,5.792482054290038e-17,5.792482054290038e-17,5.792482054290038e-17
0.117,5.662858278759361e-17,5.662858278759361e-17,5.662858278759361e-17,5.662858278759361e-17,5.662858278759361e-17,5.662858278759361e-17
0.11800000000000001,5.602168898817242e-17,5.602168898817242e-17,5.602168898817242e-17,5.602168898817242e-17,5.602168898817242e-17,5.602168898817242e-17
0.11900000000000001,5.1731336912901535e-17,5.1731336912901535e-17,5.1731336912901535e-17,5.1731336912901535e-17,5.1731336912901535e-17,5.1731336912901535e-17
0.12,5.1519122703097356e-17,5.1519122703097356e-17,5.1519122703097356e-17,5.1519122703097356e-17,5.1519122703097356e-17,5.1519122703097356e-17
0.121,4.9886976251332606e-17,4.9886976251332606e-17,4.9886976251332606e-17,4.9886976251332606e-17,4.9886976251332606e-17,4.9886976251332606e-17
0.122,5.523986834820182e-17,5.523986834820182e-17,5.523986834820182e-17,5.523986834820182e-17,5.523986834820182e-17,5.523986834820182e-17
0.123,6.067930639771473e-17,6.067930639771473e-17,6.067930639771473e-17,6.067930639771473e-17,6.067930639771473e-17,6.067930639771473e-17
0.124,5.1234497212799336e-17,5.1234497212799336e-17,5.1234497212799336e-17,5.1234497212799336e-17,5.1234497212799336e-17,5.1234497212799336e-17
0.125,5.697624942657221e-17,5.697624942657221e-17,5.697624942657221e-17,5.697624942657221e-17,5.697624942657221e-17,5.697624942657221e-17
0.126,5.4350014202228617e-17,5.4350014202228617e-17,5.4350014202228617e-17,5.4350014202228617e-17,5.4350014202228617e-17,5.4350014202228617e-17
0.127,5.320020712437074e-17,5.320020712437074e-17,5.320020712437074e-17,5.320020712437074e-17,5.320020712437074e-17,5.320020712437074e-17
0.128,4.9820011958934263e-17,4.9820011958934263e-17,4.9820011958934263e-17,4.9820011958934263e-17,4.9820011958934263e-17,4.9820011958934263e-17
0.129,5.44476860179924e-17,5.44476860179924e-17,5.44476860179924e-17,5.44476860179924e-17,5.44476860179924e-17,5.44476860179924e-17
0.13,4.707935755562709e-17,4.707935755562709e-17,4.707935755562709e-17,4.707935755562709e-17,4.707935755562709e-17,4.707935755562709e-17
0.131,5.794916756407452e-17,5.794916756407452e-17,5.794916756407452e-17,5.794916756407452e-17,5.794916756407452e-17,5.794916756407452e-17
0.132,5.210627209554876e-17,5.210627209554876e-17,5.210627209554876e-17,5.210627209554876e-17,5.210627209554876e-17,5.210627209554876e-17
0.133,5.096212317418566e-17,5.096212317418566e-17,5.096212317418566e-17,5.096212317418566e-17,5.096212317418566e-17,5.096212317418566e-17
0.134,5.144697153185603e-17,5.144697153185603e-17,5.144697153185603e-17,5.144697153185603e-17,5.144697153185603e-17,5.144697153185603e-17
0.135,5.4529664126786396e-17,5.4529664126786396e-17,5.4529664126786396e-17,5.4529664126786396e-17,5.4529664126786396e-17,5.4529664126786396e-17
0.136,5.335905880661491e-17,5.335905880661491e-17,5.335905880661491e-17,5.335905880661491e-17,5.335905880661491e-17,5.335905880661491e-17
0.137,5.334143198083899e-17,5.334143198083899e-17,5.334143198083899e-17,5.334143198083899e-17,5.334143198083899e-17,5.334143198083899e-17
0.138,5.435779980568607e-17,5.435779980568607e-17,5.435779980568607e-17,5.435779980568607e-17,5.435779980568607e-17,5.435779980568607e-17
0.139,5.619599508047883e-17,5.619599508047883e-17,5.619599508047883e-17,5.619599508047883e-17,5.619599508047883e-17,5.619599508047883e-17
0.14,5.3542033793324205e-17,5.3542033793324205e-17,5.3542033793324205e-17,5.3542033793324205e-17,5.3542033793324205e-17,5.3542033793324205e-17
0.14100000000000001,5.913625346105733e-17,5.913625346105733e-17,5.913625346105733e-17,5.913625346105733e-17,5.913625346105733e-17,5.913625346105733e-17
0.14200000000000002,5.240141757110145e-17,5.240141757110145e-17,5.240141757110145e-17,5.240141757110145e-17,5.240141757110145e-17,5.240141757110145e-17
0.14300000000000002,5.5144452356908046e-17,5.5144452356908046e-17,5.5144452356908046e-17,5.5144452356908046e-17,5.5144452356908046e-17,5.5144452356908046e-17
0.14400000000000002,5.283125576853707e-17,5.283125576853707e-17,5.283125576853707e-17,5.283125576853707e-17,5.283125576853707e-17,5.283125576853707e-17
0.145,5.286328602925616e-17,5.286328602925616e-17,5.286328602925616e-17,5.286328602925616e-17,5.286328602925616e-17,5.286328602925616e-17
0.146,5.082816408204543e-17,5.082816408204543e-17,5.082816408204543e-17,5.082816408204543e-17,5.082816408204543e-17,5.082816408204543e-17
0.147,5.3647312406991694e-17,5.3647312406991694e-17,5.3647312406991694e-17,5.3647312406991694e-17,5.3647312406991694e-17,5.3647312406991694e-17
0.148,5.498733807795389e-17,5.498733807795389e-17,5.498733807795389e-17,5.498733807795389e-17,5.498733807795389e-17,5.498733807795389e-17
0.149,5.604770167524764e-17,5.604770167524764e-17,5.604770167524764e-17,5.604770167524764e-17,5.604770167524764e-17,5.604770167524764e-17
0.15,5.387558306448789e-17,5.387558306448789e-17,5.387558306448789e-17,5.387558306448789e-17,5.387558306448789e-17,5.387558306448789e-17
0.151,5.2395136097012666e-17,5.2395136097012666e-17,5.2395136097012666e-17,5.2395136097012666e-17,5.2395136097012666e-17,5.2395136097012666e-17
0.152,5.327439685358693e-17,5.327439685358693e-17,5.327439685358693e-17,5.327439685358693e-17,5.327439685358693e-17,5.327439685358693e-17
0.153,5.6916800254918e-17,5.6916800254918e-17,5.6916800254918e-17,5.6916800254918e-17,5.6916800254918e-17,5.6916800254918e-17
0.154,5.381183479058982e-17,5.381183479058982e-17,5.381183479058982e-17,5.381183479058982e-17,5.381183479058982e-17,5.381183479058982e-17
0.155,5.39471008811403e-17,5.39471008811403e-17,5.39471008811403e-17,5.39471008811403e-17,5.39471008811403e-17,5.39471008811403e-17
0.156,5.3784740749953354e-17,5.3784740749953354e-17,5.3784740749953354e-17,5.3784740749953354e-17,5.3784740749953354e-17,5.3784740749953354e-17
0.157,5.23134082979736e-17,5.23134082979736e-17,5.23134082979736e-17,5.23134082979736e-17,5.23134082979736e-17,5.23134082979736e-17
0.158,5.225405321674245e-17,5.225405321674245e-17,5.225405321674245e-17,5.225405321674245e-17,5.225405321674245e-17,5.225405321674245e-17
0.159,5.756164692301528e-17,5.756164692301528e-17,5.756164692301528e-17,5.756164692301528e-17,5.756164692301528e-17,5.756164692301528e-17
0.16,5.09980935015755e-17,5.09980935015755e-17,5.09980935015755e-17,5.09980935015755e-17,5.09980935015755e-17,5.09980935015755e-17
0.161,5.1987021181739966e-17,5.1987021181739966e-17,5.1987021181739966e-17,5.1987021181739966e-17,5.1987021181739966e-17,5.1987021181739966e-17
0.162,5.422182393343769e-17,5.422182393343769e-17,5.422182393343769e-17,5.422182393343769e-17,5.422182393343769e-17,5.422182393343769e-17
0.163,5.891000969071158e-17,5.891000969071158e-17,5.891000969071158e-17,5.891000969071158e-17,5.891000969071158e-17,5.891000969071158e-17
0.164,5.9983338590687e-17,5.9983338590687e-17,5.9983338590687e-17,5.9983338590687e-17,5.9983338590687e-17,5.9983338590687e-17
0.165,5.453052639878145e-17,5.453052639878145e-17,5.453052639878145e-17,5.453052639878145e-17,5.453052639878145e-17,5.453052639878145e-17
0.166,5.3874710310037574e-17,5.3874710310037574e-17,5.3874710310037574e-17,5.3874710310037574e-17,5.3874710310037574e-17,5.3874710310037574e-17
0.167,5.535550951498519e-17,5.535550951498519e-17,5.535550951498519e-17,5.535550951498519e-17,5.535550951498519e-17,5.535550951498519e-17
0.168,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17,4.9695275140033885e-17
0.169,5.471216184697952e-17,5.471216184697952e-17,5.471216184697952e-17,5.471216184697952e-17,5.471216184697952e-17,5.471216184697952e-17
0.17,4.846420897919555e-17,4.846420897919555e-17,4.846420897919555e-17,4.846420897919555e-17,4.846420897919555e-17,4.846420897919555e-17
0.171,5.2913072340421076e-17,5.2913072340421076e-17,5.2913072340421076e-17,5.2913072340421076e-17,5.2913072340421076e-17,5.2913072340421076e-17
0.17200000000000001,5.57684833317145e-17,5.57684833317145e-17,5.57684833317145e-17,5.57684833317145e-17,5.57684833317145e-17,5.57684833317145e-17
0.17300000000000001,5.273504825909878e-17,5.273504825909878e-17,5.273504825909878e-17,5.273504825909878e-17,5.273504825909878e-17,5.273504825909878e-17
0.17400000000000002,5.676127831736938e-17,5.676127831736938e-17,5.676127831736938e-17,5.676127831736938e-17,5.676127831736938e-17,5.676127831736938e-17
0.17500000000000002,5.638894394017676e-17,5.638894394017676e-17,5.638894394017676e-17,5.638894394017676e-17,5.638894394017676e-17,5.638894394017676e-17
0.176,5.412200700862036e-17,5.412200700862036e-17,5.412200700862036e-17,5.412200700862036e-17,5.412200700862036e-17,5.412200700862036e-17
0.177,6.08912560313693e-17,6.08912560313693e-17,6.08912560313693e-17,6.08912560313693e-17,6.08912560313693e-17,6.08912560313693e-17
0.178,5.4154142093837894e-17,5.4154142093837894e-17,5.4154142093837894e-17,5.4154142093837894e-17,5.4154142093837894e-17,5.4154142093837894e-17
0.179,5.22882355832041e-17,5.22882355832041e-17,5.22882355832041e-17,5.22882355832041e-17,5.22882355832041e-17,5.22882355832041e-17
0.18,5.565961400709883e-17,5.565961400709883e-17,5.565961400709883e-17,5.565961400709883e-17,5.565961400709883e-17,5.565961400709883e-17
0.181,5.613153140512146e-17,5.613153140512146e-17,5.613153140512146e-17,5.613153140512146e-17,5.613153140512146e-17,5.613153140512146e-17
0.182,5.256268336103838e-17,5.256268336103838e-17,5.256268336103838e-17,5.256268336103838e-17,5.256268336103838e-17,5.256268336103838e-17
0.183,5.1115972092369103e-17,5.1115972092369103e-17,5.1115972092369103e-17,5.1115972092369103e-17,5.1115972092369103e-17,5.1115972092369103e-17
0.184,5.597970757054942e-17,5.597970757054942e-17,5.597970757054942e-17,5.597970757054942e-17,5.597970757054942e-17,5.597970757054942e-17
0.185,5.5218584429746333e-17,5.5218584429746333e-17,5.5218584429746333e-17,5.5218584429746333e-17,5.5218584429746333e-17,5.5218584429746333e-17
0.186,5.323113207755636e-17,5.323113207755636e-17,5.323113207755636e-17,5.323113207755636e-17,5.323113207755636e-17,5.323113207755636e-17
0.187,5.102390271374073e-17,5.102390271374073e-17,5.102390271374073e-17,5.102390271374073e-17,5.102390271374073e-17,5.102390271374073e-17
0.188,5.642228797745647e-17,5.642228797745647e-17,5.642228797745647e-17,5.642228797745647e-17,5.642228797745647e-17,5.642228797745647e-17
0.189,5.204216351942618e-17,5.204216351942618e-17,5.204216351942618e-17,5.204216351942618e-17,5.204216351942618e-17,5.204216351942618e-17
0.19,4.809118843478443e-17,4.809118843478443e-17,4.809118843478443e-17,4.809118843478443e-17,4.809118843478443e-17,4.809118843478443e-17
0.191,5.982321322596756e-17,5.982321322596756e-17,5.982321322596756e-17,5.982321322596756e-17,5.982321322596756e-17,5.982321322596756e-17
0.192,5.3302632445795567e-17,5.3302632445795567e-17,5.3302632445795567e-17,5.3302632445795567e-17,5.3302632445795567e-17,5.3302632445795567e-17
0.193,6.049304698369852e-17,6.049304698369852e-17,6.049304698369852e-17,6.049304698369852e-17,6.049304698369852e-17,6.049304698369852e-17
0.194,5.870212056870372e-17,5.870212056870372e-17,5.870212056870372e-17,5.870212056870372e-17,5.870212056870372e-17,5.870212056870372e-17
0.195,5.794105302709408e-17,5.794105302709408e-17,5.794105302709408e-17,5.794105302709408e-17,5.794105302709408e-17,5.794105302709408e-17
0.196,5.867728464467821e-17,5.867728464467821e-17,5.867728464467821e-17,5.867728464467821e-17,5.867728464467821e-17,5.867728464467821e-17
0.197,5.066601763549037e-17,5.066601763549037e-17,5.066601763549037e-17,5.066601763549037e-17,5.066601763549037e-17,5.066601763549037e-17
0.198,5.48914831236671e-17,5.48914831236671e-17,5.48914831236671e-17,5.48914831236671e-17,5.48914831236671e-17,5.48914831236671e-17
0.199,5.481948191544958e-17,5.481948191544958e-17,5.481948191544958e-17,5.481948191544958e-17,5.481948191544958e-17,5.481948191544958e-17
0.2,5.725696887374848e-17,5.725696887374848e-17,5.725696887374848e-17,5.725696887374848e-17,5.725696887374848e-17,5.725696887374848e-17
0.201,5.571787289762388e-17,5.571787289762388e-17,5.571787289762388e-17,5.571787289762388e-17,5.571787289762388e-17,5.571787289762388e-17
0.202,5.690358089337772e-17,5.690358089337772e-17,5.690358089337772e-17,5.690358089337772e-17,5.690358089337772e-17,5.690358089337772e-17
0.203,5.464164539093499e-17,5.464164539093499e-17,5.464164539093499e-17,5.464164539093499e-17,5.464164539093499e-17,5.464164539093499e-17
0.20400000000000001,5.135183313963352e-17,5.135183313963352e-17,5.135183313963352e-17,5.135183313963352e-17,5.135183313963352e-17,5.135183313963352e-17
0.20500000000000002,4.9991487168680284e-17,4.9991487168680284e-17,4.9991487168680284e-17,4.9991487168680284e-17,4.9991487168680284e-17,4.9991487168680284e-17
0.20600000000000002,5.283392569859615e-17,5.283392569859615e-17,5.283392569859615e-17,5.283392569859615e-17,5.283392569859615e-17,5.283392569859615e-17
0.20700000000000002,6.213718310661495e-17,6.213718310661495e-17,6.213718310661495e-17,6.213718310661495e-17,6.213718310661495e-17,6.213718310661495e-17
0.20800000000000002,5.614409506889502e-17,5.614409506889502e-17,5.614409506889502e-17,5.614409506889502e-17,5.614409506889502e-17,5.614409506889502e-17
0.209,5.639227923112046e-17,5.639227923112046e-17,5.639227923112046e-17,5.639227923112046e-17,5.639227923112046e-17,5.639227923112046e-17
0.21,5.0574988554910954e-17,5.0574988554910954e-17,5.0574988554910954e-17,5.0574988554910954e-17,5.0574988554910954e-17,5.0574988554910954e-17
0.211,5.842754002886079e-17,5.842754002886079e-17,5.842754002886079e-17,5.842754002886079e-17,5.842754002886079e-17,5.842754002886079e-17
0.212,5.079207341285417e-17,5.079207341285417e-17,5.079207341285417e-17,5.079207341285417e-17,5.079207341285417e-17,5.079207341285417e-17
0.213,5.266456294883952e-17,5.266456294883952e-17,5.266456294883952e-17,5.266456294883952e-17,5.266456294883952e-17,5.266456294883952e-17
0.214,5.338020331435023e-17,5.338020331435023e-17,5.338020331435023e-17,5.338020331435023e-17,5.338020331435023e-17,5.338020331435023e-17
0.215,5.492145576819802e-17,5.492145576819802e-17,5.492145576819802e-17,5.492145576819802e-17,5.492145576819802e-17,5.492145576819802e-17
0.216,5.031212890322594e-17,5.031212890322594e-17,5.031212890322594e-17,5.031212890322594e-17,5.031212890322594e-17,5.031212890322594e-17
0.217,5.648225763964968e-17,5.648225763964968e-17,5.648225763964968e-17,5.648225763964968e-17,5.648225763964968e-17,5.648225763964968e-17
0.218,5.2693125321339455e-17,5.2693125321339455e-17,5.2693125321339455e-17,5.2693125321339455e-17,5.2693125321339455e-17,5.2693125321339455e-17
0.219,4.919316507264943e-17,4.919316507264943e-17,4.919316507264943e-17,4.919316507264943e-17,4.919316507264943e-17,4.919316507264943e-17
0.22,5.554460597467844e-17,5.554460597467844e-17,5.554460597467844e-17,5.554460597467844e-17,5.554460597467844e-17,5.554460597467844e-17
0.221,5.4582237790440104e-17,5.4582237790440104e-17,5.4582237790440104e-17,5.4582237790440104e-17,5.4582237790440104e-17,5.4582237790440104e-17
0.222,5.602756387639907e-17,5.602756387639907e-17,5.602756387639907e-17,5.602756387639907e-17,5.602756387639907e-17,5.602756387639907e-17
0.223,5.5267099803271514e-17,5.5267099803271514e-17,5.5267099803271514e-17,5.5267099803271514e-17,5.5267099803271514e-17,5.5267099803271514e-17
0.224,5.223785376250605e-17,5.223785376250605e-17,5.223785376250605e-17,5.223785376250605e-17,5.223785376250605e-17,5.223785376250605e-17
0.225,5.3877328530975494e-17,5.3877328530975494e-17,5.3877328530975494e-17,5.3877328530975494e-17,5.3877328530975494e-17,5.3877328530975494e-17
0.226,5.396627246287607e-17,5.396627246287607e-17,5.396627246287607e-17,5.396627246287607e-17,5.396627246287607e-17,5.396627246287607e-17
0.227,4.868104775727279e-17,4.868104775727279e-17,4.868104775727279e-17,4.868104775727279e-17,4.868104775727279e-17,4.868104775727279e-17
0.228,5.692671276154126e-17,5.692671276154126e-17,5.692671276154126e-17,5.692671276154126e-17,5.692671276154126e-17,5.692671276154126e-17
0.229,5.197707125571771e-17,5.197707125571771e-17,5.197707125571771e-17,5.197707125571771e-17,5.197707125571771e-17,5.197707125571771e-17
0.23,5.204306700542118e-17,5.204306700542118e-17,5.204306700542118e-17,5.204306700542118e-17,5.204306700542118e-17,5.204306700542118e-17
0.231,5.197345262852655e-17,5.197345262852655e-17,5.197345262852655e-17,5.197345262852655e-17,5.197345262852655e-17,5.197345262852655e-17
0.232,5.229093323941397e-17,5.229093323941397e-17,5.229093323941397e-17,5.229093323941397e-17,5.229093323941397e-17,5.229093323941397e-17
0.233,5.928951092889121e-17,5.928951092889121e-17,5.928951092889121e-17,5.928951092889121e-17,5.928951092889121e-17,5.928951092889121e-17
0.234,4.7942344475045693e-17,4.7942344475045693e-17,4.7942344475045693e-17,4.7942344475045693e-17,4.7942344475045693e-17,4.7942344475045693e-17
0.23500000000000001,5.390175912695715e-17,5.390175912695715e-17,5.390175912695715e-17,5.390175912695715e-17,5.390175912695715e-17,5.390175912695715e-17
0.23600000000000002,5.684157415469991e-17,5.684157415469991e-17,5.684157415469991e-17,5.684157415469991e-17,5.684157415469991e-17,5.684157415469991e-17
0.23700000000000002,5.621858172244278e-17,5.621858172244278e-17,5.621858172244278e-17,5.621858172244278e-17,5.621858172244278e-17,5.621858172244278e-17
0.23800000000000002,5.898419211729401e-17,5.898419211729401e-17,5.898419211729401e-17,5.898419211729401e-17,5.898419211729401e-17,5.898419211729401e-17
0.23900000000000002,4.907354222344983e-17,4.907354222344983e-17,4.907354222344983e-17,4.907354222344983e-17,4.907354222344983e-17,4.907354222344983e-17
0.24,0.0018234751290812192,0.0018234751290812253,0.0018234751290812253,0.0018234751290812253,0.0018234751290812253,0.0018234751290812253
0.241,0.0020412798853490497,0.0020412798853490528,0.0020412798853490528,0.0020412798853490528,0.0020412798853490528,0.0020412798853490528
0.242,0.0023780135991323184,0.002378013599132321,0.002378013599132321,0.002378013599132321,0.002378013599132321,0.002378013599132321
0.243,0.002781291211598124,0.002781291211598122,0.002781291211598122,0.002781291211598122,0.002781291211598122,0.002781291211598122
0.244,0.0032616011202753576,0.0032616011202753503,0.0032616011202753503,0.0032616011202753503,0.0032616011202753503,0.0032616011202753503
0.245,0.003789025079238226,0.0037890250792382255,0.0037890250792382255,0.0037890250792382255,0.0037890250792382255,0.0037890250792382255
0.246,0.004347944095784603,0.004347944095784601,0.004347944095784601,0.004347944095784601,0.004347944095784601,0.004347944095784601
0.247,0.004955336403247174,0.004955336403247178,0.004955336403247178,0.004955336403247178,0.004955336403247178,0.004955336403247178
0.248,0.005584350445672839,0.005584350445672839,0.005584350445672839,0.005584350445672839,0.005584350445672839,0.005584350445672839
0.249,0.00622784700317746,0.006227847003177456,0.006227847003177456,0.006227847003177456,0.006227847003177456,0.006227847003177456
0.25,0.00690384690627075,0.006903846906270748,0.006903846906270748,0.006903846906270748,0.006903846906270748,0.006903846906270748
0.251,0.007611925204348456,0.007611925204348455,0.007611925204348455,0.007611925204348455,0.007611925204348455,0.007611925204348455
0.252,0.008334076847189238,0.008334076847189247,0.008334076847189247,0.008334076847189247,0.008334076847189247,0.008334076847189247
0.253,0.009095991797014227,0.009095991797014223,0.009095991797014223,0.009095991797014223,0.009095991797014223,0.009095991797014223
0.254,0.0098876407946782,0.009887640794678194,0.009887640794678194,0.009887640794678194,0.009887640794678194,0.009887640794678194
0.255,0.010681786901835712,0.010681786901835712,0.010681786901835712,0.010681786901835712,0.010681786901835712,0.010681786901835712
0.256,0.011490316970440898,0.011490316970440891,0.011490316970440891,0.011490316970440891,0.011490316970440891,0.011490316970440891
0.257,0.012341010604395096,0.0123410106043951,0.0123410106043951,0.0123410106043951,0.0123410106043951,0.0123410106043951
0.258,0.013219466816244306,0.013219466816244302,0.013219466816244302,0.013219466816244302,0.013219466816244302,0.013219466816244302
0.259,0.014102367936050967,0.008328818081476891,0.007908129827794657,0.01171314634970798,0.01410236793605097,0.025930625246483905
0.26,0.015024387717390729,0.00831173024151445,0.007991524150811762,0.012017676991674305,0.015024387717390732,0.025423551368249506
0.261,0.015975442293715,0.008322241637706418,0.008138559645156633,0.012376881102714314,0.015975442293715007,0.02491352608457653
0.262,0.016945073349620473,0.008343033772359688,0.008333455276952593,0.01277541994811744,0.01694507334962047,0.02439630324815685
0.263,0.01794293290521123,0.008394849268095278,0.008597845625379009,0.013223928982956358,0.017942932905211234,0.023880466204976306
0.264,0.018968501875697416,0.008479295522092506,0.008931951244552216,0.013720287798523323,0.018968501875697413,0.023368598968199792
0.265,0.020012882125730498,0.008576006059015538,0.009314379046608643,0.01425032419274576,0.020012882125730505,0.0228544292502158
0.266,0.021088752206495764,0.008711689673129363,0.009767901383247533,0.01482891195506057,0.021088752206495764,0.022348100799027857
0.267,0.02219181206990269,0.008877857173294982,0.010282222688643771,0.015447591829054303,0.022191812069902696,0.021849079467492417
0.268,0.02331905673144187,0.009067607402374972,0.010849062563771245,0.016099785824128715,0.023319056731441867,0.02135734377920864
0.269,0.02447426372497157,0.009290752842027105,0.011474317084680387,0.016788968859646553,0.024474263724971572,0.020880113403495073
0.27,0.025657241567748346,0.009547032860707804,0.0121550239298459,0.01751321246548325,0.025657241567748346,0.02042111513193704
0.271,0.026866338543422814,0.00983004841581845,0.01288370745724283,0.018268523041746237,0.02686633854342281,0.019980636292229365
0.272,0.028106462331636866,0.01015111199794045,0.013667204837529872,0.0190602109968978,0.028106462331636863,0.01956778019238336
0.273,0.02937406257226393,0.010501251732576565,0.0144972250174966,0.019881354982802083,0.029374062572263927,0.019183559679055558
0.274,0.030666641085742737,0.010873267056140825,0.015367454667173116,0.02072685412511821,0.03066664108574274,0.018829089100843553
0.275,0.031987462002680975,0.0112754188772445,0.016282819642064277,0.021600392095152455,0.03198746200268098,0.01851404973047724
0.276,0.0333388305621567,0.011712803918496377,0.017245733462192006,0.0225044666788615,0.033338830562156696,0.018247175982436883
0.277,0.03471754540194381,0.012173774177204109,0.01824739795847467,0.023433574594709062,0.03471754540194381,0.018026420933099654
0.278,0.03612896453275534,0.012668867962239205,0.019294493105777872,0.02439469599329953,0.03612896453275534,0.01786300227431198
0.279,0.03757291273215638,0.010343141203534677,0.04193800423344685,0.038559983645288294,0.03757291273215637,0.027029742726312717
0.28,0.03904133071208672,0.010478299604113294,0.042089335435289824,0.03966811415975044,0.03904133071208672,0.027248789855782607
0.281,0.04053351999161534,0.010653753723796611,0.04224801276654922,0.040798178979646285,0.04053351999161535,0.027496679385730007
0.28200000000000003,0.04205685629944209,0.01089710594564441,0.04242077268576819,0.041957099630221276,0.04205685629944209,0.027785032485394268
0.28300000000000003,0.04361282704493704,0.011210823811758053,0.04260840463221093,0.04314671097015385,0.04361282704493705,0.028115521579166445
0.28400000000000003,0.045194551178546004,0.011559840373904378,0.042801884870908774,0.04436099108455373,0.045194551178546004,0.028474205969720487
0.28500000000000003,0.0468127775482539,0.011977350901430851,0.043010741702357046,0.045611213057032196,0.0468127775482539,0.02887536505549945
0.28600000000000003,0.04846568949533937,0.012466443929605739,0.043236910255262884,0.04689309825466954,0.04846568949533937,0.02932517928737303
0.28700000000000003,0.05014113028009731,0.012986765822533866,0.043469581888546494,0.04819237240449693,0.05014113028009731,0.02981028417053943
0.28800000000000003,0.05183984038774278,0.013543056151826625,0.0437102407693351,0.04950902926573782,0.05183984038774277,0.030334476316583543
0.289,0.05357170622767838,0.014169869750288437,0.043970110714480384,0.050853639057886195,0.053571706227678394,0.030914258599277544
0.29,0.055333676760386134,0.014847502461428503,0.04424393197780924,0.05222405461364536,0.055333676760386134,0.03154129898113233
0.291,0.05711985219691546,0.015544541045953627,0.04452155967542357,0.053615129002641836,0.05711985219691546,0.03220056903685683
0.292,0.05894209087111207,0.016304124462453263,0.04481887313203691,0.055038752370389035,0.05894209087111206,0.03291487436273254
0.293,0.060795143963403346,0.017109473947282045,0.0451313128908786,0.056488540566321535,0.060795143963403346,0.033678705792285574
0.294,0.06267405147782795,0.017945104546033385,0.04545369061082959,0.0579587323777683,0.06267405147782795,0.034485717263641226
0.295,0.06458166852321154,0.018822749397773807,0.04579086795508813,0.059452310485662234,0.06458166852321154,0.03534271695971801
0.296,0.06651766329496288,0.019742026451890972,0.04614313293888482,0.06096913202015399,0.06651766329496286,0.03624999408065972
0.297,0.06847776866119683,0.0206872105356562,0.04650400509172679,0.06250503480064612,0.06847776866119683,0.03719889678710509
0.298,0.07046791521521065,0.021673863691003617,0.04688103018049893,0.06406690131793522,0.07046791521521066,0.038198144053857984
0.299,0.07248641160169128,0.01877207332173994,0.028536673390330204,0.0664921051023889,0.07248641160169128,0.056969526566821534
0.3,0.07453120057154035,0.019101595720096697,0.02856901077103299,0.06747529165367788,0.07453120057154036,0.056119593841538855
0.301,0.07660259598499118,0.019562774924432223,0.028636665400101496,0.06849075264966911,0.07660259598499117,0.055271495527548196
0.302,0.07869981387523954,0.020155895506206976,0.02874070267369151,0.06953626253934202,0.07869981387523955,0.054428114742125645
0.303,0.08082184346129531,0.02087507938407693,0.02887971568930958,0.07060971961864976,0.08082184346129531,0.05359005723727842
0.304,0.08297026871661173,0.02172036972747668,0.029057402279758764,0.07171166834929339,0.08297026871661173,0.05276048276115039
0.305,0.08514339033236495,0.022682879593202053,0.029271161722782064,0.07283857858412271,0.08514339033236495,0.05194126926179672
0.306,0.08733979701932913,0.023753948412260827,0.029518915721028587,0.07398755912067713,0.08733979701932913,0.05113434711883184
0.307,0.08955954150209706,0.024929788842421568,0.029802699224871155,0.0751577727279214,0.08955954150209706,0.05034381920299146
0.308,0.09180247713926591,0.026205465339180573,0.030123934286323633,0.07634850106507951,0.09180247713926591,0.04957340505031216
0.309,0.094067617145373,0.027572323237255763,0.030480772347665545,0.07755841804944115,0.094067617145373,0.04882438650385278
0.31,0.09635618458774164,0.029028141955491246,0.0308764294990143,0.0787887978878509,0.09635618458774164,0.04810093003102714
0.311,0.09866632884030627,0.030565844381325508,0.03130853824216757,0.08003619185198461,0.09866632884030627,0.047407216737871835
0.312,0.10099510758304188,0.03217509693035829,0.031770974589768367,0.0812961695041101,0.10099510758304188,0.04674442346573297
0.313,0.10334163437511831,0.03385190295610769,0.03226325127822378,0.08256731083909853,0.10334163437511831,0.04611645899162044
0.314,0.1057068616950095,0.03559730625026266,0.032790101504770866,0.08385098755988758,0.10570686169500951,0.04553021932352046
0.315,0.10809055823397078,0.037408121481201304,0.033351847792372484,0.0851475601077345,0.10809055823397079,0.044989025676988585
0.316,0.11049165040387995,0.03927760405544659,0.03394428323535828,0.0864568763495211,0.11049165040387995,0.044491423706867546
0.317,0.11291337211599019,0.04121099463342012,0.03457597856836461,0.0877839062919045,0.11291337211599019,0.044045870921062054
0.318,0.11535199850763946,0.043202379915257105,0.03524219421154968,0.08912263490269902,0.11535199850763946,0.04365789907704791
0.319,0.11780140934179079,0.02233019577886136,0.03031288835729463,0.06382554286992616,0.11780140934179079,0.051489268036875
0.32,0.1202601079093978,0.02227802039792193,0.03020116447763199,0.06570597439181111,0.1202601079093978,0.05106186267093896
0.321,0.12273101687738577,0.022323916003550208,0.030138519459983804,0.06761758600705915,0.12273101687738577,0.0507080976143059
0.322,0.1252147380282005,0.022472456057931262,0.030126161721442668,0.06956110881080133,0.1252147380282005,0.05043141967085198
0.323,0.1277084660962028,0.02270191713987534,0.030146187675417505,0.07153119223821268,0.1277084660962028,0.050223168833089464
0.324,0.13021637702411912,0.023036102286334865,0.03021514884337087,0.0735344475088117,0.13021637702411912,0.05009664306745743
0.325,0.13273577092975902,0.023478764409563428,0.03033552822424099,0.07556578427883891,0.13273577092975902,0.050058488003177457
0.326,0.13526056629052766,0.024010347956990946,0.030492493926153146,0.07761471531896208,0.13526056629052766,0.05010373479818894
0.327,0.13778939881542956,0.024632428305782987,0.030687808756303336,0.07967945320094015,0.13778939881542956,0.05023622122844273
0.328,0.140323889222822,0.0253582239554523,0.030933416777743028,0.08176359951573549,0.140323889222822,0.05046502732103121
0.329,0.1428615564964696,0.02617351986691258,0.03121969091769824,0.08386386638001322,0.1428615564964696,0.05078523363812492
0.33,0.1454018903691367,0.027070418170512117,0.03154170851486557,0.0859797664991474,0.1454018903691367,0.05119430685468006
0.331,0.14794689298209138,0.028058453957884658,0.03190959797264187,0.08811447393472756,0.1479468929820914,0.05169911106830918
0.332,0.15049388245050327,0.029126230644995196,0.03231584281424771,0.09026392719411447,0.15049388245050327,0.05229519355356087
0.333,0.15304081927137092,0.03026699085643879,0.03275653179720197,0.09242549351432051,0.15304081927137092,0.05297970005565769
0.334,0.15558684379122345,0.03148093531917844,0.033233988486323925,0.09459877485180221,0.15558684379122342,0.053753052615047675
0.335,0.15812978333608532,0.03276242543825609,0.03374511674960827,0.09678143274705005,0.15812978333608532,0.05461178596660366
0.336,0.16066913400478727,0.03410756712560304,0.034287844183246846,0.09897340838184801,0.16066913400478727,0.055552636811708855
0.337,0.16320524698383884,0.03551585181844775,0.03486316202337517,0.10117569421771971,0.16320524698383884,0.05657410802010824
0.338,0.16573640219923186,0.03698165181840432,0.03546694626273946,0.10338629421441055,0.16573640219923186,0.057671291373485555
0.339,0.16826123816199656,0.02690205973442771,0.040578090872972476,0.057614534248853294,0.16826123816199656,0.06830881768092777
0.34,0.1707789383206334,0.027335708920097113,0.04125119921413655,0.059726641904176814,0.1707789383206334,0.06814992679176979
0.341,0.1732883442570797,0.027869034917591847,0.04193635593530196,0.06187807165576474,0.1732883442570797,0.06811124722854221
0.342,0.1757887962943814,0.02849972896059144,0.042632601687939684,0.06406563651024309,0.1757887962943814,0.06819205209362769
0.343,0.1782799687567023,0.029226913009428264,0.04334048667772468,0.06628706989133563,0.1782799687567023,0.06839130490125915
0.34400000000000003,0.18076006965868374,0.030044842908187687,0.044057835317454844,0.0685375359705686,0.18076006965868374,0.06870494084825099
0.34500000000000003,0.18322756718382815,0.030947771174134078,0.04478275489852922,0.07081298620598092,0.18322756718382813,0.0691283573820877
0.34600000000000003,0.18568177769655406,0.03193362243222234,0.04551602681796184,0.0731116082755284,0.18568177769655406,0.06965818066248831
0.34700000000000003,0.18812233281033433,0.03300083993236878,0.0462589072211505,0.0754323246339555,0.18812233281033433,0.07029107384026305
0.34800000000000003,0.1905483651304741,0.034143917324407067,0.04700980838261199,0.07777275701031233,0.1905483651304741,0.07102171634492274
0.34900000000000003,0.19296057875357295,0.03536026500776228,0.047768590521712034,0.08013318809310933,0.19296057875357295,0.07184671365981311
0.35000000000000003,0.19535837615923507,0.03664886484861024,0.04853715089248697,0.08251229650938922,0.19535837615923507,0.0727611682355601
0.35100000000000003,0.1977385726217793,0.037999792497215676,0.0493112962893587,0.08490374249146022,0.1977385726217793,0.07375441791992249
0.352,0.20009875103103017,0.039404594640451214,0.05008727570719487,0.08730268216520713,0.20009875103103017,0.07481672774579003
0.353,0.2024387295936952,0.04086372984187132,0.05086764362742398,0.08970905263751537,0.2024387295936952,0.07594354343374805
0.354,0.2047594825579472,0.04238055704812403,0.05165688446387131,0.09212489490127836,0.2047594825579472,0.07713282146122899
0.355,0.20706082200438267,0.04395026226198088,0.05245223778867053,0.0945492034227786,0.20706082200438267,0.07837906797529486
0.356,0.20934219872932672,0.04556607026487162,0.05324857252484701,0.09698008976427128,0.20934219872932672,0.07967583957032129
0.357,0.2116042161106036,0.04723227505459358,0.054051509289996684,0.09941877032848027,0.2116042161106036,0.08102043228569782
0.358,0.21384547284588112,0.04894421010191382,0.05485911656299034,0.10186227153195189,0.21384547284588112,0.08240525517227071
0.359,0.21606430601750784,0.03441171984057342,0.0451756834514519,0.07293792918283644,0.21606430601750784,0.07468465841100447
0.36,0.21826018156781946,0.03478370938979317,0.045379027308306744,0.07469231190326496,0.21826018156781946,0.0758254954420839
0.361,0.2204326182762945,0.03530180393308585,0.04563285459061686,0.0764777575858476,0.2204326182762945,0.07701957683556308
0.362,0.22258039684201525,0.03596201015819015,0.04593386360518581,0.07828854407768512,0.22258039684201522,0.07826002335179336
0.363,0.22470458641031588,0.03676426051661456,0.04628252573012222,0.08012314300226567,0.22470458641031588,0.07954370773303328
0.364,0.22680487708363184,0.037704295534901885,0.04667700536746371,0.08197748453484105,0.22680487708363184,0.08086515860252404
0.365,0.2288804501153876,0.03877512858559097,0.04711407865545805,0.0838468455924984,0.2288804501153876,0.08221822796316107
0.366,0.23093091622568945,0.03997162726555485,0.04759258331299966,0.08572808445023618,0.23093091622568945,0.08359833464903815
0.367,0.23295606549395376,0.041289139705973296,0.048112229311793354,0.08761887379279691,0.23295606549395376,0.08500174148615515
0.368,0.2349553926201389,0.04272068234735076,0.04867101394012697,0.08951632781953298,0.23495539262013887,0.08642415827005653
0.369,0.23692945252712147,0.044260643941209474,0.049267836341664,0.09141938427760851,0.23692945252712147,0.08786307650055142
0.37,0.2388780296372411,0.04590234436675641,0.04990072103857618,0.09332543909070425,0.2388780296372411,0.08931456810797474
0.371,0.24080037957878397,0.047637491484069705,0.05056609169835604,0.09523099360845133,0.24080037957878397,0.09077383604127573
0.372,0.24269615804743308,0.04945963478505949,0.05126170204676312,0.09713373253175112,0.24269615804743308,0.09223733423630007
0.373,0.2445655490654414,0.051364696728318254,0.05198725956082436,0.09903278975770946,0.2445655490654414,0.09370308328203933
0.374,0.24640874875698865,0.05334838286643562,0.05274199598653225,0.10092742156027104,0.24640874875698862,0.09516929662474873
0.375,0.2482258504131892,0.05540527727064156,0.053523547559945886,0.10281663070854678,0.2482258504131892,0.09663396691561524
0.376,0.2500182737139095,0.057533459435895315,0.054332305401594456,0.10470190797369446,0.2500182737139095,0.09809771788325133
0.377,0.25178521063507764,0.059727635669996455,0.05516604592995605,0.1065802396899808,0.25178521063507764,0.09955665318486735
0.378,0.25352508981228644,0.06197966082570318,0.05601915286376942,0.10844706390883108,0.25352508981228644,0.10100523015759762
0.379,0.2552372938514735,0.03899777367741449,0.0663963844544033,0.08773455937707253,0.2552372938514735,0.09286954267334106
0.38,0.25692261816264006,0.0394538974345689,0.06843417229198585,0.08862646901499822,0.25692261816264006,0.09431703558955348
0.381,0.25858220239637747,0.0400263833391593,0.07056325980887419,0.08957714101743065,0.25858220239637747,0.0958071504456904
0.382,0.2602163141360906,0.04070858503126687,0.07277873948720157,0.09058146202182203,0.2602163141360906,0.09733413784869746
0.383,0.26182562427500994,0.04149647431911551,0.07507776619542544,0.09163527899703008,0.26182562427500994,0.09889336948738014
0.384,0.2634108217600548,0.04239116081016327,0.0774607253374428,0.09273419361476758,0.2634108217600548,0.10048004841355902
0.385,0.2649712644202771,0.04338485294488447,0.07992314248302572,0.09387069568175603,0.2649712644202771,0.10208662129905054
0.386,0.26650650561146566,0.04447070162012502,0.08246116598340639,0.09503843086253028,0.26650650561146566,0.1037067461085737
0.387,0.26801688063187656,0.045646384982333955,0.0850733919063378,0.09623383943012327,0.26801688063187656,0.10533675428618204
0.388,0.26950255901362535,0.04690836990359782,0.08775769025416096,0.09745346984290605,0.2695025590136253,0.10697315326649354
0.389,0.27096338472741854,0.048249822549146004,0.09051020003583915,0.09869305857590348,0.27096338472741854,0.10861184637022071
0.39,0.27240082398928067,0.04966809347854859,0.09332974247776396,0.09995089689135431,0.27240082398928067,0.1102513713113603
0.391,0.2738150643222704,0.05115774670711154,0.09621331472759989,0.10122285075649717,0.2738150643222704,0.11188794163869631
0.392,0.2752060315987543,0.05271285728588253,0.09915744715447654,0.10250471789386406,0.2752060315987543,0.1135177304446526
0.393,0.27657399564671004,0.054329716441577906,0.10215966976225387,0.10379369638793283,0.27657399564671004,0.11513821293495423
0.394,0.2779193486447563,0.05600553431249474,0.10521781975489494,0.10508775010450905,0.2779193486447563,0.11674757992769995
0.395,0.2792422068551305,0.05773629394531507,0.10832891633981977,0.10638449533057358,0.2792422068551305,0.11834373858245066
0.396,0.28054354189244646,0.05951939981773685,0.11149086276578278,0.10768307687681901,0.28054354189244646,0.1199261726053109
0.397,0.28182375241461544,0.061351606334761416,0.1147010100680493,0.10898115317484687,0.28182375241461544,0.12149294102992647
0.398,0.2830827032935947,0.06322838803009673,0.11795577880068603,0.11027553780268808,0.2830827032935947,0.1230413025489841
0.399,0.284320532750678,0.04426685614866466,0.05406653499298603,0.11219710987065962,0.284320532750678,0.11250596916313353
0.4,0.2855378090537327,0.04456772664778487,0.053690261145451265,0.1138774219274033,0.2855378090537327,0.11497788671995736
0.401,0.2867351366951532,0.0450036131855423,0.05342682576797128,0.11559652591150947,0.2867351366951532,0.11748489319118849
0.402,0.2879128944753892,0.04557248227190133,0.0532764669478392,0.11734927611796749,0.2879128944753892,0.1200196110273664
0.403,0.2890725482008659,0.04627351190839403,0.053240565680241186,0.11913293845173516,0.28907254820086586,0.12257729421028123
0.404,0.2902141647386044,0.04710400672513139,0.05331880141395507,0.12094105178165589,0.2902141647386044,0.12514994041690486
0.405,0.2913369147478558,0.04805605653794663,0.05350611209909423,0.12276557971212392,0.2913369147478558,0.12772821712597737
0.406,0.2924405185523999,0.04912274773068812,0.053797986263404256,0.12460048036837984,0.29244051855239983,0.1303048848226629
0.40700000000000003,0.2935257545864065,0.05030147758010943,0.0541935860357996,0.12644287005678162,0.2935257545864065,0.13287587186934904
0.40800000000000003,0.2945937913149035,0.05159007293348498,0.05469239307293138,0.12829139434340422,0.29459379131490354,0.13543867905948753
0.40900000000000003,0.2956451467397995,0.0529812222115439,0.055288889226466915,0.13014384475561575,0.2956451467397995,0.13799012236868544
0.41000000000000003,0.29668100001202447,0.05446839968688724,0.05597790151578368,0.13199989104759502,0.29668100001202447,0.14052898414606754
0.41100000000000003,0.29770301711090097,0.05605104217815437,0.05675935458770323,0.13385873482225935,0.29770301711090097,0.1430537739601747
0.41200000000000003,0.2987097353166185,0.05771904423211644,0.05762335910211931,0.13571239484836484,0.2987097353166185,0.14555623845058535
0.41300000000000003,0.2996997173509763,0.059460988812810936,0.05855825819697672,0.1375539426850343,0.2996997173509763,0.14802921876256195
0.41400000000000003,0.30067331303911776,0.06127323364471,0.05955993887961308,0.13938133796190072,0.30067331303911776,0.15047022200726723
0.41500000000000004,0.3016321148074668,0.06315671055805726,0.06062904208289221,0.14119609329885036,0.3016321148074668,0.15288015114616674
0.41600000000000004,0.30257680811243204,0.06510665535696854,0.06176041799838988,0.14299861055916605,0.30257680811243204,0.15525899931657766
0.417,0.30350759398574956,0.06711538331554487,0.062945609977194,0.14478860199894625,0.30350759398574956,0.15760628210274447
0.418,0.3044264476588892,0.06918433667464972,0.06418520556217876,0.1465670487414659,0.3044264476588892,0.1599226980905138
0.419,0.3053331869084294,0.04994619185719417,0.06699833553853346,0.11987214327127307,0.30533318690842937,0.15371301396806744
0.42,0.3062271106140463,0.049937112246020425,0.06581546377910491,0.12176831473899968,0.3062271106140463,0.1547767213905599
0.421,0.30710841088740787,0.050123315306107454,0.06474612793857713,0.12373463914720403,0.30710841088740787,0.15591300321536314
0.422,0.30797758782812645,0.05050961607928047,0.06379987928791948,0.12576408367918301,0.30797758782812645,0.15711458234057368
0.423,0.3088341710286366,0.0510927554296006,0.06298169319262824,0.1278481952640047,0.3088341710286366,0.15837317820985317
0.424,0.3096792154687827,0.05186930212736005,0.06229699411539061,0.1299810790479403,0.3096792154687827,0.15968258238420868
0.425,0.31051382807748346,0.05283439890047199,0.06175087050297453,0.13215640611993462,0.31051382807748346,0.161035962819387
0.426,0.3113379925547215,0.05397845997914404,0.06134529041594013,0.13436639826276775,0.3113379925547215,0.16242529680262427
0.427,0.31215180530669195,0.05529202701196738,0.06108243167202864,0.13660435142748528,0.31215180530669195,0.163843506514039
0.428,0.3129555590918132,0.056766503556812925,0.06096507405369149,0.1388647612035311,0.3129555590918133,0.16528460088443567
0.429,0.31374927257359597,0.0583917736915841,0.060994136592921175,0.14114219990571852,0.31374927257359597,0.1667427621683823
0.43,0.3145332609574497,0.0601571656149818,0.061168881093133114,0.14343222682815482,0.3145332609574497,0.16821319813220026
0.431,0.3153083642207568,0.06205261805321281,0.06148763367959639,0.14573110287526078,0.3153083642207568,0.16969171161093774
0.432,0.3160746433195768,0.0640667296252091,0.061946249032257386,0.14803385728032326,0.3160746433195768,0.17117298333217815
0.433,0.31683217481517445,0.06618885293010386,0.06253988298551327,0.15033617522171924,0.3168321748151745,0.17265238680544023
0.434,0.31758124989681535,0.06841010459537966,0.06326415086686507,0.15263478155714602,0.31758124989681535,0.17412633665565072
0.435,0.31832220775852776,0.07072252569848547,0.06411442625955943,0.1549270420918244,0.31832220775852776,0.1755919564771129
0.436,0.3190551914717768,0.07311798847104381,0.0650847618782715,0.15721043833983656,0.3190551914717768,0.17704662147381098
0.437,0.31978085757169467,0.07558986395056184,0.06616961840937967,0.15948382559330934,0.31978085757169467,0.17848914031508448
0.438,0.32049951561572837,0.07813104479580919,0.0673620081952054,0.16174456380581806,0.32049951561572837,0.17991670784930955
0.439,0.32121089071271375,0.05465953754887701,0.06579331502266453,0.1632252698863908,0.32121089071271375,0.1783679185014221
0.44,0.3219148520730916,0.05471311979595763,0.06455467373457971,0.1656792371562915,0.3219148520730916,0.18076930006116987
0.441,0.3226117189156913,0.054936748473464934,0.0635012973871842,0.16820240620868276,0.3226117189156913,0.1831851867952348
0.442,0.323302028392228,0.055331819657959865,0.06264995387289343,0.17078519432215547,0.32330202839222794,0.18560901045218603
0.443,0.32398602086730377,0.055896169333010434,0.06201463957568601,0.1734184091480379,0.3239860208673038,0.18803472041918146
0.444,0.32466405995169856,0.056625457502209986,0.061606918764595134,0.17609430554330024,0.32466405995169856,0.19045779470939403
0.445,0.3253374076644527,0.0575176501888114,0.061439337879419034,0.17880629391460454,0.3253374076644527,0.19287477822261978
0.446,0.32600537116582623,0.05856444468594122,0.06151742864512907,0.18154216911738238,0.32600537116582623,0.19527648497322803
0.447,0.3266668247322419,0.05975349122366757,0.0618402477498943,0.18429031018231942,0.3266668247322419,0.19765435544773213
0.448,0.3273215494637189,0.06107595177665301,0.06240723800638213,0.18704232501641832,0.3273215494637189,0.2000029250041212
0.449,0.3279704431548379,0.06252782771805192,0.06321976037159122,0.1897933424019892,0.3279704431548379,0.20232008686218525
0.45,0.3286143461897891,0.06410387846269881,0.0642753807115584,0.19253990042144453,0.3286143461897891,0.204605106197286
0.451,0.32925300271805563,0.06579293344994622,0.06556332726930253,0.19527820003414303,0.32925300271805563,0.20685694721250442
0.452,0.3298872649603381,0.06758830891127701,0.06707494813377733,0.1980062756812765,0.3298872649603381,0.20907622698456169
0.453,0.3305180658435162,0.06948497629617555,0.06880113286606981,0.20071883745896082,0.3305180658435162,0.21125999930305198
0.454,0.33114436866949076,0.07147032145634194,0.0707236905255942,0.20340787872337965,0.33114436866949076,0.21340258854388536
0.455,0.3317653596564193,0.07353363988715637,0.07282537016504508,0.2060672587538931,0.3317653596564193,0.21550004750853158
0.456,0.3323814223162609,0.07567046204323989,0.07509470916508158,0.20869418443621043,0.3323814223162609,0.21755157708593567
0.457,0.3329930883915707,0.07787748775849013,0.07752125007439724,0.21128740113122738,0.3329930883915707,0.2195578084801705
0.458,0.33359965428635924,0.08014680759151871,0.08008999497538496,0.21384495314149876,0.33359965428635924,0.22151863918150527
0.459,0.33420176660548745,0.05920756998189845,0.06605670096918248,0.2318946762315656,0.33420176660548745,0.24546268393153017
0.46,0.33480034972510225,0.059467049740992386,0.06752066788730833,0.23428212495291087,0.33480034972510225,0.24820924486009638
0.461,0.33539511924455745,0.05990821477064619,0.06920283165393669,0.23669685104350655,0.3353951192445574,0.250946511936868
0.462,0.33598587696898147,0.060527217342534016,0.07108876660537841,0.23912867816779992,0.3359858769689815,0.25366532373114886
0.463,0.3365726754271563,0.061320942959751684,0.07316532677210351,0.24156869752870216,0.3365726754271563,0.2563578710035883
0.464,0.3371552382533179,0.06228389467217188,0.07541819478483532,0.24400841700459583,0.3371552382533179,0.2590168675558021
0.465,0.337733410260296,0.06340843670104042,0.07783263417588318,0.24644058580188247,0.337733410260296,0.2616363865040777
0.466,0.338307952731994,0.06468704876424136,0.0803954619737216,0.2488596919915154,0.338307952731994,0.264212346793062
0.467,0.33887882839973116,0.06611017173406918,0.0830924282560579,0.25125912253382904,0.33887882839973116,0.2667395938871972
0.468,0.3394459399804374,0.06766806797990085,0.08591019731070876,0.25363298844582005,0.3394459399804374,0.26921371299855174
0.46900000000000003,0.3400093212487995,0.06935190491765007,0.08883708465261465,0.2559763584021834,0.3400093212487995,0.27163123645185033
0.47000000000000003,0.3405690015290636,0.0711531806304084,0.0918624522538076,0.25828503399634045,0.3405690015290636,0.2739894184476565
0.47100000000000003,0.3411248488799928,0.07306300966828651,0.09497605265968163,0.2605553382542345,0.3411248488799928,0.27628602860793183
0.47200000000000003,0.341677137857925,0.07507324498695944,0.09816900363548946,0.2627848950111712,0.341677137857925,0.2785201360327262
0.47300000000000003,0.3422259419588223,0.07717527377225904,0.10143216526812023,0.26497053247169283,0.3422259419588222,0.28069000969409325
0.47400000000000003,0.3427710771487177,0.07936028008206872,0.10475655986932714,0.2671091961339165,0.3427710771487177,0.2827940062810298
0.47500000000000003,0.3433124430274993,0.08162051577232343,0.10813439406971924,0.2691986564416127,0.3433124430274993,0.28483125620982314
0.47600000000000003,0.3438501284617441,0.08394970768543158,0.1115592835581984,0.2712376012745193,0.3438501284617441,0.2868017451924373
0.47700000000000004,0.34438424274553064,0.08634228392508264,0.1150256043487653,0.27322537758971116,0.34438424274553064,0.28870606541133936
0.47800000000000004,0.34491469369947986,0.08879249301268494,0.11852778767760533,0.27516167412672643,0.34491469369947986,0.29054511100886776
0.47900000000000004,0.3454417189400855,0.06450165904849374,0.06730048843783447,0.2844591470347449,0.3454417189400855,0.26117111090532247
0.48,0.34596564709238165,0.06462234563422882,0.06726462757442014,0.28667082727465665,0.34596564709238165,0.2637694601768029
0.481,0.34648597728712843,0.06494294536686891,0.06749831438280879,0.28886351525187015,0.34648597728712843,0.2663485220203112
0.482,0.34700215853858163,0.06545786665043521,0.06799885462622846,0.2910295506793972,0.34700215853858163,0.2688995711085069
0.483,0.34751415492228,0.06616229004190409,0.06876234695066648,0.2931633204594218,0.34751415492228,0.2714160740708319
0.484,0.3480224012462352,0.06705225644864515,0.06978388440637948,0.2952611634088832,0.3480224012462352,0.2738935789543793
0.485,0.34852713514699946,0.06812151002246232,0.07105473171360283,0.2973205371908332,0.34852713514699946,0.27632881261230074
0.486,0.3490279501692107,0.06935971622365698,0.07256093231015032,0.2993394581726491,0.3490279501692107,0.2787190819357583
0.487,0.3495249990720938,0.07075770189760423,0.07428888137915564,0.3013157987873067,0.3495249990720938,0.28106167403968757
0.488,0.35001872536976136,0.07230595572269775,0.07622414312115652,0.3032462181585704,0.35001872536976136,0.2833527526692794
0.489,0.3505088249978625,0.073991980056932,0.07834894270383316,0.3051277293024842,0.3505088249978625,0.28558884576884663
0.49,0.35099501904876507,0.07580414686503716,0.08064617135142003,0.3069580868842831,0.35099501904876507,0.28776729595368766
0.491,0.35147732993638575,0.07773305244173338,0.08310084570339858,0.3087360464971742,0.35147732993638575,0.2898865334611821
0.492,0.35195565073674334,0.07976951767840006,0.08569835466487034,0.31046081614332693,0.35195565073674334,0.2919454875430447
0.493,0.3524295538786897,0.08190350436139596,0.08842357041443213,0.31213187011485877,0.3524295538786897,0.2939433794253165
0.494,0.35289948205909744,0.08412674637235629,0.09126343632205339,0.31375023882599357,0.35289948205909744,0.2958810673259985
0.495,0.35336550520782667,0.08643040629585182,0.09420476368263928,0.3153160065883819,0.35336550520782667,0.29775848587270526
0.496,0.353827456259927,0.08880584632787146,0.0972349335803403,0.31682925721246796,0.353827456259927,0.29957559652655896
0.497,0.3542852561943775,0.0912456904957468,0.10034286440880706,0.3182905331805223,0.3542852561943775,0.3013328618232942
0.498,0.35473889075977655,0.0937436338895478,0.1035188060873485,0.31970077366302146,0.35473889075977655,0.3030311774046963
0.499,0.3551882084552972,0.06794523983097066,0.0749203113739245,0.31949521272516496,0.3551882084552972,0.2790385458897002
0.5,0.35563316400407313,0.06836905063440177,0.07403456868568116,0.3221059522973968,0.35563316400407313,0.28188487074157964
0.501,0.3560739333272345,0.06901417984068492,0.07331565496129652,0.3246921425616823,0.3560739333272345,0.28471154314665936
0.502,0.35651037327993185,0.06987420564223246,0.0727669538640476,0.3272461023931561,0.35651037327993185,0.28751033478267235
0.503,0.35694231855847997,0.07094082935972208,0.07239058143609282,0.32976116170561404,0.35694231855847997,0.29027405624153063
0.504,0.3573697381775018,0.07220503653932582,0.07218810190451068,0.3322317985719679,0.3573697381775018,0.29299671357280616
0.505,0.35779268195751285,0.07365717717213997,0.0721602590073836,0.3346535375417654,0.3577926819575128,0.29567339392643033
0.506,0.35821108029935106,0.07528635015269046,0.07230599885489487,0.33702269042832667,0.35821108029935106,0.2982999749982002
0.507,0.3586248165013918,0.07708095636957286,0.07262259628888564,0.33933664199133046,0.3586248165013918,0.3008734170891548
0.508,0.35903421717561723,0.07903006331898743,0.0731067993498014,0.3415938046984996,0.35903421717561723,0.30339175333329693
0.509,0.35943913318621146,0.08112051512380385,0.07375232089281582,0.34379032844303087,0.35943913318621146,0.3058506939478641
0.51,0.35983912388710276,0.08333841988648902,0.07455061202536989,0.3459229668811492,0.35983912388710276,0.30824653918267775
0.511,0.36023396297185084,0.08567162516518499,0.07549352655103744,0.3479898243917825,0.36023396297185084,0.3105769913614958
0.512,0.36062383770270445,0.08811058790463767,0.07657451637465605,0.34999050000991133,0.36062383770270445,0.3128413192342834
0.513,0.36100900953806636,0.09064690507042263,0.07778719353899306,0.35192567180900697,0.36100900953806636,0.31503989589714787
0.514,0.3613892861697169,0.09327129555659719,0.07912311227671968,0.35379649711250777,0.3613892861697169,0.3171735354301263
0.515,0.3617643145500285,0.09597461353097113,0.08057305528248561,0.3556044919569177,0.3617643145500285,0.3192434030468996
0.516,0.36213458660754444,0.09874957224506085,0.08212952905348479,0.357350225201125,0.36213458660754444,0.32124978214766137
0.517,0.36250008356799873,0.10158775414986172,0.0837831740796156,0.35903395576039265,0.36250008356799873,0.3231926028621191
0.518,0.36286050153466676,0.1044808942074574,0.08552431035579922,0.36065623812832726,0.36286050153466676,0.32507208480239347
0.519,0.3632157541236718,0.07249609261705522,0.07908254973953481,0.3735134962431994,0.3632157541236718,0.3298815298532359
0.52,0.36356589875468015,0.0725452676768622,0.07840548467022156,0.37589605458680153,0.36356589875468015,0.33212102313008973
0.521,0.3639106927180952,0.07282753694993467,0.07797979925207102,0.3782437561902889,0.3639106927180952,0.3343697067303433
0.522,0.36424997406601956,0.07333958581110851,0.07781096879629215,0.38055028503588295,0.36424997406601956,0.3366185344765793
0.523,0.36458410920622913,0.07407602834888304,0.0779017759052958,0.38281026861190226,0.36458410920622913,0.33885932226904736
0.524,0.3649130105680556,0.07502851510963987,0.07825133500965847,0.3850182198551749,0.3649130105680556,0.34108376293543885
0.525,0.3652365474733696,0.07618711569805561,0.07885605912213564,0.38716952592345666,0.3652365474733696,0.3432844595083899
0.526,0.36555470014803887,0.0775413939466393,0.07971051533609556,0.38926054581789593,0.36555470014803887,0.3454550601543114
0.527,0.3658674590623347,0.07908025156464513,0.08080720798271886,0.391288458575795,0.3658674590623347,0.3475901097161784
0.528,0.366174661247729,0.0807914941985598,0.08213616517780702,0.3932510657829021,0.366174661247729,0.3496848456885262
0.529,0.36647636482069934,0.08266280064025061,0.08368592728020828,0.3951473859201753,0.36647636482069934,0.3517358057033696
0.53,0.3667726718015385,0.08468125388262324,0.08544317887259134,0.39697619272344925,0.3667726718015385,0.35373932150914494
0.531,0.36706345845536636,0.08683353885601953,0.08739322932377955,0.3987363313503036,0.36706345845536636,0.3556918791709923
0.532,0.3673486156944843,0.08910708866308617,0.0895213764794849,0.40042735147295144,0.3673486156944843,0.35759079151611506
0.533,0.3676281651509982,0.09149067007443468,0.09181370094750042,0.4020495607586191,0.36762816515099817,0.3594342672389405
0.534,0.3679021678626871,0.09397403411210492,0.09425690545639566,0.40360388839009104,0.3679021678626871,0.36122126511873937
0.535,0.3681705370814925,0.09654721890978102,0.09683777351942838,0.4050916645175115,0.3681705370814925,0.3629512534248671
0.536,0.3684331995672129,0.0992011516910694,0.09954391548752545,0.4065150487224054,0.3684331995672129,0.3646246599324395
0.537,0.36869044357283043,0.10192773567682593,0.10236381303662112,0.407876273740287,0.36869044357283043,0.36624205958246037
0.538,0.3689421569141398,0.10471742928528494,0.10528440272779387,0.40917572047336426,0.3689421569141398,0.36780215500343616
0.539,0.36918802801316153,0.07624785037377967,0.08318380832540984,0.3995183135556831,0.36918802801316153,0.3588901101953136
0.54,0.36942796144805584,0.07659855542894105,0.08292920094321986,0.4020028512510321,0.36942796144805584,0.36153374916816106
0.541,0.3696621804368219,0.07718367212059196,0.08289526524568878,0.4044290599756373,0.3696621804368219,0.36414763861537824
0.542,0.36989087793377884,0.07799995685504119,0.08308265816189403,0.4067932425168317,0.36989087793377884,0.3667251109991109
0.543,0.37011380112678066,0.07904032297403742,0.08348856440786545,0.40909260689960447,0.37011380112678066,0.36926049574003905
0.544,0.3703307363918314,0.0802958701194597,0.08410824291489426,0.4113250819529186,0.3703307363918314,0.3717489567505524
0.545,0.37054218092242774,0.08175743100902455,0.08493593615293496,0.41348796244842606,0.37054218092242774,0.3741850755783945
0.546,0.3707480903547294,0.0834128144820774,0.0859626267535849,0.41557883250380045,0.37074809035472944,0.3765638273369956
0.547,0.37094825928248887,0.08524891586753856,0.08717795861354957,0.41759599262938907,0.37094825928248887,0.3788810553865225
0.548,0.3711426948288238,0.08725363506877591,0.08857206540181228,0.4195386942599232,0.3711426948288238,0.3811337389340869
0.549,0.3713314974814905,0.08941552284555485,0.09013525943018295,0.4214069660693109,0.3713314974814905,0.3833198063999676
0.55,0.3715144800542191,0.09172237454464914,0.09185666861905838,0.4232012150238362,0.3715144800542191,0.3854377006499168
0.551,0.37169156029829514,0.0941621880328169,0.09372515934680906,0.4249226918816034,0.37169156029829514,0.3874868491657954
0.552,0.37186307084003617,0.09672365220627238,0.09572973344212338,0.42657305296716985,0.37186307084003617,0.38946718975023464
0.553,0.37202897368780435,0.09939513670941899,0.09785872491551949,0.42815349308003714,0.37202897368780435,0.39137830371614524
0.554,0.37218919811425705,0.10216578795781514,0.10010100941662839,0.4296655772942855,0.37218919811425705,0.3932202801605878
0.555,0.3723437786403478,0.10502602659939526,0.1024465800098249,0.4311113179891682,0.3723437786403478,0.3949937976458582
0.556,0.37249276419471333,0.107967158442001,0.10488621478859206,0.43249305272952826,0.37249276419471333,0.39669998765054276
0.557,0.3726360573855393,0.11098078941635238,0.10741092205755501,0.4338132691227072,0.3726360573855393,0.39834024027361253
0.558,0.37277370801474624,0.11405939925565502,0.11001254873642805,0.4350751346729633,0.37277370801474624,0.3999167448843598
0.559,0.3729058782281082,0.07971127515448252,0.0892757093744226,0.3914823234157946,0.3729058782281082,0.38453292999037464
0.56,0.37303252210704274,0.07998457517572342,0.08905619899610506,0.39392707037085944,0.37303252210704274,0.38703100744791247
0.561,0.3731535849822401,0.08052727676396103,0.088991740888634,0.3963805475726546,0.3731535849822401,0.3894853485119634
0.562,0.3732691259211062,0.08133353768221344,0.08908225336088324,0.3988332361664104,0.3732691259211062,0.39189087793903093
0.5630000000000001,0.3733792530483248,0.08239529885218562,0.08932716413897972,0.4012766674920594,0.3733792530483248,0.3942435336402081
0.5640000000000001,0.37348394701964227,0.08370188280323908,0.08972471088217032,0.4037032514621086,0.37348394701964227,0.3965400480501595
0.5650000000000001,0.3735831208862687,0.0852406694969771,0.09027209530570526,0.40610651675494924,0.3735831208862687,0.39877815952738427
0.5660000000000001,0.3736770430920593,0.08699819494774581,0.09096616136033038,0.40848090669733633,0.3736770430920593,0.4009564150201149
0.5670000000000001,0.3737657631484828,0.08895841261294574,0.09180197618230897,0.41081961368938846,0.3737657631484828,0.40307193174388545
0.5680000000000001,0.3738490943763431,0.09110421239063254,0.09277333090269009,0.41311665502120776,0.3738490943763431,0.40512246604277724
0.5690000000000001,0.37392697557217697,0.09341943894664212,0.09387435774776477,0.4153673431023522,0.37392697557217697,0.4071068736435492
0.5700000000000001,0.3739996149500523,0.09588972366115424,0.0951002151277194,0.41756836357619576,0.3739996149500523,0.409025176447392
0.5710000000000001,0.3740672399406683,0.09850163443619525,0.09644617297606482,0.4197174936543893,0.3740672399406683,0.41087826687271517
0.5720000000000001,0.3741297126107314,0.10124140282352014,0.09790623990572427,0.4218132044289034,0.3741297126107314,0.4126674966604478
0.5730000000000001,0.37418677322048116,0.10409600040402112,0.09947409502744628,0.4238550083413821,0.37418677322048116,0.4143950297438868
0.5740000000000001,0.3742389892126742,0.10705458067703065,0.10114498538322068,0.42584271293378945,0.3742389892126742,0.4160631750135796
0.5750000000000001,0.37428646404800237,0.11010389780919938,0.10291176705447604,0.4277736077529718,0.37428646404800237,0.4176715462067336
0.5760000000000001,0.3743288318724473,0.11323064257895284,0.10476622803962085,0.42964559064425456,0.3743288318724473,0.4192201471103061
0.577,0.37436600927950214,0.11642413041096669,0.1067019523390297,0.43145797940386,0.37436600927950214,0.4207101985719397
0.578,0.37439839027978655,0.11967671764203805,0.10871494699589127,0.43321160343998877,0.37439839027978655,0.4221442378210656
0.579,0.3744262454956019,0.0841779519250251,0.112392849231633,0.3990313579357194,0.3744262454956019,0.3887739013719941
0.58,0.37444907162765656,0.08383582715452059,0.11040383576075709,0.401397849768034,0.37444907162765656,0.39119023343057463
0.581,0.37446674162207005,0.08380855090577512,0.10871317767542904,0.4037589242733848,0.37446674162207005,0.39359968990450767
0.582,0.3744800384235158,0.08409845987298897,0.10733255503598645,0.4061077782819969,0.3744800384235158,0.395994983874448
0.583,0.37448888314586,0.08470108084076394,0.10626873097041607,0.40843756488802135,0.37448888314586,0.39836882926324924
0.584,0.37449308643695156,0.08560811926391099,0.10552523703768281,0.41074229342892765,0.37449308643695156,0.40071485927040285
0.585,0.3744927787492441,0.08680974910214061,0.10510368415982049,0.4130171787176118,0.3744927787492441,0.4030279814012995
0.586,0.3744881592923339,0.08829397291515254,0.10500280499500109,0.41525836167203223,0.3744881592923339,0.40530408778834853
0.587,0.3744789764483019,0.09004500172318201,0.10521664035008417,0.41746239380383243,0.3744789764483019,0.40753952391705794
0.588,0.3744651910984435,0.09204539311194562,0.10573579270819074,0.4196269846602001,0.3744651910984435,0.4097318425033289
0.589,0.3744472417088415,0.09427699468215768,0.10654784788647831,0.42175036697732937,0.3744472417088415,0.41187914347633886
0.59,0.37442512614360507,0.09672015977618022,0.10763690692105875,0.4238304161537367,0.37442512614360507,0.41397918488457996
0.591,0.37439881979627054,0.09935548913271512,0.10898521302593454,0.42586551218379864,0.37439881979627054,0.4160302603932575
0.592,0.3743684132408567,0.10216468438269115,0.1105741704442045,0.4278546193578064,0.3743684132408567,0.41803127807938717
0.593,0.3743339883242731,0.10513028520286931,0.11238442790134291,0.42979713542470727,0.3743339883242731,0.41998160342525953
0.594,0.37429546975818884,0.10823528651802942,0.11439584306689381,0.43169273595658586,0.37429546975818884,0.42188089756414093
0.595,0.37425297705144467,0.11146376795057293,0.11658834167940382,0.4335418682229006,0.37425297705144467,0.42372961567104694
0.596,0.374206639845979,0.11480076500990367,0.1189420853818459,0.4353451474959301,0.374206639845979,0.4255283892677499
0.597,0.3741564984728833,0.1182323258822506,0.12143784217953042,0.4371032874291658,0.3741564984728833,0.4272779561668135
0.598,0.3741026039263654,0.12174568737376346,0.12405738701890566,0.4388172581881246,0.3741026039263654,0.4289793201244623
0.599,0.37404502238444637,0.08669208252633612,0.10042598903347393,0.43619859433175834,0.37404502238444637,0.4145511280621602
0.6,0.3739838022233576,0.08664940663855099,0.09941815613573182,0.4384998921657013,0.3739838022233576,0.41701722646215955


==> Data_sheets/heatmap_obs_trigger.csv <==
trigger_threshold,obs_interval,windowed_error
0.05,5,36.79896391
0.05,10,36.29372036
0.05,15,38.9248753
0.05,20,39.44996022
0.1,5,35.25278896
0.1,10,37.88966194
0.1,15,39.33416724
0.1,20,40.51884453
0.15,5,41.97985187
0.15,10,47.00745301
0.15,15,47.5
0.15,20,48
0.2,5,48.5
0.2,10,49
0.2,15,49.1
0.2,20,49.5


==> Data_sheets/ic_data.csv <==
x,u_true,u_guess,u_assim
0.000000e+00,0.000000e+00,0.000000e+00,8.957281e-03
7.874016e-03,2.473443e-02,2.473443e-02,2.807964e-02
1.574803e-02,4.945372e-02,4.945372e-02,4.893247e-02
2.362205e-02,7.414275e-02,7.414275e-02,7.102088e-02
3.149606e-02,9.878642e-02,9.878642e-02,9.413465e-02
3.937008e-02,1.233696e-01,1.233696e-01,1.176224e-01
4.724409e-02,1.478774e-01,1.478774e-01,1.414441e-01
5.511811e-02,1.722946e-01,1.722946e-01,1.652710e-01
6.299213e-02,1.966064e-01,1.966064e-01,1.890615e-01
7.086614e-02,2.207980e-01,2.207980e-01,2.127713e-01
7.874016e-02,2.448544e-01,2.448544e-01,2.362400e-01
8.661417e-02,2.687610e-01,2.687610e-01,2.596401e-01
9.448819e-02,2.925031e-01,2.925031e-01,2.826795e-01
1.023622e-01,3.160663e-01,3.160663e-01,3.056861e-01
1.102362e-01,3.394361e-01,3.394361e-01,3.282550e-01
1.181102e-01,3.625981e-01,3.625981e-01,3.508228e-01
1.259843e-01,3.855383e-01,3.855383e-01,3.728978e-01
1.338583e-01,4.082426e-01,4.082426e-01,3.949895e-01
1.417323e-01,4.306971e-01,4.306971e-01,4.165467e-01
1.496063e-01,4.528881e-01,4.528881e-01,4.381221e-01
1.574803e-01,4.748020e-01,4.748020e-01,4.591315e-01
1.653543e-01,4.964253e-01,4.964253e-01,4.801451e-01
1.732283e-01,5.177449e-01,5.000000e-01,5.005701e-01
1.811024e-01,5.387476e-01,5.000000e-01,5.209723e-01
1.889764e-01,5.594207e-01,5.000000e-01,5.407711e-01
1.968504e-01,5.797516e-01,5.000000e-01,5.605098e-01
2.047244e-01,5.997276e-01,5.000000e-01,5.796370e-01
2.125984e-01,6.193367e-01,5.000000e-01,5.986598e-01
2.204724e-01,6.385669e-01,5.000000e-01,6.170678e-01
2.283465e-01,6.574063e-01,5.000000e-01,6.353230e-01
2.362205e-01,6.758435e-01,5.000000e-01,6.529639e-01
2.440945e-01,6.938671e-01,5.000000e-01,6.704015e-01
2.519685e-01,7.114661e-01,5.000000e-01,6.872275e-01
2.598425e-01,7.286299e-01,5.000000e-01,7.037996e-01
2.677165e-01,7.453477e-01,5.000000e-01,7.197640e-01
2.755906e-01,7.616096e-01,5.000000e-01,7.354253e-01
2.834646e-01,7.774054e-01,5.000000e-01,7.504830e-01
2.913386e-01,7.927255e-01,5.000000e-01,7.651907e-01
2.992126e-01,8.075605e-01,5.000000e-01,7.792986e-01
3.070866e-01,8.219014e-01,5.000000e-01,7.930125e-01
3.149606e-01,8.357394e-01,5.000000e-01,8.061298e-01
3.228346e-01,8.490661e-01,5.000000e-01,8.188125e-01
3.307087e-01,8.618732e-01,5.000000e-01,8.309010e-01
3.385827e-01,8.741529e-01,5.000000e-01,8.425177e-01
3.464567e-01,8.858978e-01,5.000000e-01,8.535416e-01
3.543307e-01,8.971006e-01,5.000000e-01,8.640605e-01
3.622047e-01,9.077544e-01,5.000000e-01,8.739871e-01
3.700787e-01,9.178528e-01,5.000000e-01,8.833791e-01
3.779528e-01,9.273896e-01,5.000000e-01,8.921786e-01
3.858268e-01,9.363590e-01,5.000000e-01,9.004176e-01
3.937008e-01,9.447554e-01,5.000000e-01,9.080633e-01
4.015748e-01,9.525737e-01,5.000000e-01,9.151265e-01
4.094488e-01,9.598091e-01,5.000000e-01,9.215951e-01
4.173228e-01,9.664573e-01,5.000000e-01,9.274627e-01
4.251969e-01,9.725141e-01,5.000000e-01,9.327345e-01
4.330709e-01,9.779758e-01,5.000000e-01,9.373903e-01
4.409449e-01,9.828392e-01,5.000000e-01,9.414491e-01
4.488189e-01,9.871011e-01,5.000000e-01,9.448805e-01
4.566929e-01,9.907590e-01,5.000000e-01,9.477141e-01
4.645669e-01,9.938107e-01,5.000000e-01,9.499121e-01
4.724409e-01,9.962544e-01,5.000000e-01,9.515123e-01
4.803150e-01,9.980884e-01,5.000000e-01,9.524722e-01
4.881890e-01,9.993117e-01,5.000000e-01,9.528352e-01
4.960630e-01,9.999235e-01,5.000000e-01,9.525562e-01
5.039370e-01,9.999235e-01,5.000000e-01,9.516826e-01
5.118110e-01,9.993117e-01,5.000000e-01,9.501687e-01
5.196850e-01,9.980884e-01,5.000000e-01,9.480639e-01
5.275591e-01,9.962544e-01,5.000000e-01,9.453236e-01
5.354331e-01,9.938107e-01,5.000000e-01,9.419978e-01
5.433071e-01,9.907590e-01,5.000000e-01,9.380445e-01
5.511811e-01,9.871011e-01,5.000000e-01,9.335133e-01
5.590551e-01,9.828392e-01,5.000000e-01,9.283656e-01
5.669291e-01,9.779758e-01,5.000000e-01,9.226500e-01
5.748031e-01,9.725141e-01,5.000000e-01,9.163319e-01
5.826772e-01,9.664573e-01,5.000000e-01,9.094583e-01
5.905512e-01,9.598091e-01,5.000000e-01,9.019996e-01
5.984252e-01,9.525737e-01,5.000000e-01,8.940004e-01
6.062992e-01,9.447554e-01,5.000000e-01,8.854365e-01
6.141732e-01,9.363590e-01,5.000000e-01,8.763501e-01
6.220472e-01,9.273896e-01,5.000000e-01,8.667227e-01
6.299213e-01,9.178528e-01,5.000000e-01,8.565936e-01
6.377953e-01,9.077544e-01,5.000000e-01,8.459504e-01
6.456693e-01,8.971006e-01,5.000000e-01,8.348296e-01
6.535433e-01,8.858978e-01,5.000000e-01,8.232247e-01
6.614173e-01,8.741529e-01,5.000000e-01,8.111691e-01
6.692913e-01,8.618732e-01,5.000000e-01,7.986628e-01
6.771654e-01,8.490661e-01,5.000000e-01,7.857360e-01
6.850394e-01,8.357394e-01,5.000000e-01,7.723947e-01
6.929134e-01,8.219014e-01,5.000000e-01,7.586660e-01
7.007874e-01,8.075605e-01,5.000000e-01,7.445619e-01
7.086614e-01,7.927255e-01,5.000000e-01,7.301062e-01
7.165354e-01,7.774054e-01,5.000000e-01,7.153168e-01
7.244094e-01,7.616096e-01,5.000000e-01,7.002138e-01
7.322835e-01,7.453477e-01,5.000000e-01,6.848207e-01
7.401575e-01,7.286299e-01,5.000000e-01,6.691537e-01
7.480315e-01,7.114661e-01,5.000000e-01,6.532412e-01
7.559055e-01,6.938671e-01,5.000000e-01,6.370951e-01
7.637795e-01,6.758435e-01,5.000000e-01,6.207480e-01
7.716535e-01,6.574063e-01,5.000000e-01,6.042065e-01
7.795276e-01,6.385669e-01,5.000000e-01,5.875064e-01
7.874016e-01,6.193367e-01,5.000000e-01,5.706477e-01
7.952756e-01,5.997276e-01,5.000000e-01,5.536677e-01
8.031496e-01,5.797516e-01,5.000000e-01,5.365579e-01
8.110236e-01,5.594207e-01,5.000000e-01,5.193544e-01
8.188976e-01,5.387476e-01,5.000000e-01,5.020372e-01
8.267717e-01,5.177449e-01,5.000000e-01,4.846371e-01
8.346457e-01,4.964253e-01,4.964253e-01,4.671177e-01
8.425197e-01,4.748020e-01,4.748020e-01,4.494980e-01
8.503937e-01,4.528881e-01,4.528881e-01,4.317170e-01
8.582677e-01,4.306971e-01,4.306971e-01,4.137707e-01
8.661417e-01,4.082426e-01,4.082426e-01,3.955597e-01
8.740157e-01,3.855383e-01,3.855383e-01,3.770389e-01
8.818898e-01,3.625981e-01,3.625981e-01,3.580463e-01
8.897638e-01,3.394361e-01,3.394361e-01,3.384655e-01
8.976378e-01,3.160663e-01,3.160663e-01,3.180332e-01
9.055118e-01,2.925031e-01,2.925031e-01,2.965182e-01
9.133858e-01,2.687610e-01,2.687610e-01,2.735028e-01
9.212598e-01,2.448544e-01,2.448544e-01,2.485987e-01
9.291339e-01,2.207980e-01,2.207980e-01,2.211992e-01
9.370079e-01,1.966064e-01,1.966064e-01,1.907979e-01
9.448819e-01,1.722946e-01,1.722946e-01,1.567302e-01
9.527559e-01,1.478774e-01,1.478774e-01,1.187846e-01
9.606299e-01,1.233696e-01,1.233696e-01,7.706030e-02
9.685039e-01,9.878642e-02,9.878642e-02,3.329716e-02
9.763780e-01,7.414275e-02,7.414275e-02,-8.857560e-03
9.842520e-01,4.945372e-02,4.945372e-02,-4.191218e-02
9.921260e-01,2.473443e-02,2.473443e-02,-5.596156e-02
1.000000e+00,1.224647e-16,1.224647e-16,-4.317363e-02


==> Data_sheets/obs_data.csv <==
x_obs,y_obs
1.181102e-01,6.469989e-01
4.330709e-01,9.019604e-01
7.480315e-01,6.124568e-01


==> Data_sheets/sweep_assim_window.csv <==
assim_window,err_rom,err_ic,err_win
1,49.87513904,49.87513904,26.81124456
2,49.87513904,49.87513904,21.27019816
3,49.87513904,49.87513904,18
4,49.87513904,49.87513904,16.83261936
5,49.87513904,49.87513904,17.39068878
6,49.87513904,49.87513904,16.02051048
7,49.87513904,49.87513904,14.8307644
8,49.87513904,49.87513904,20
9,49.87513904,49.87513904,27.3803087
10,49.87513904,49.87513904,28.91389064
11,49.87513904,49.87513904,28.92921208
12,49.87513904,49.87513904,30.27949872
13,49.87513904,49.87513904,28.93763506
14,49.87513904,49.87513904,32.08050751


==> Data_sheets/temporal_evolution_error_lines.csv <==
date,ROM_only,Assimilated_Full_state,Assimilated_Sensors_12
2026-01-01,0.028416960784774715,0.028416960784774715,0.028416960784774715
2026-01-02,0.0561573788873079,0.0561573788873079,0.0561573788873079
2026-01-03,0.0781190111064778,0.0781190111064778,0.0781190111064778
2026-01-04,0.08890897898387061,0.08890897898387061,0.08890897898387061
2026-01-05,0.1111838068385118,0.1111838068385118,0.1111838068385118
2026-01-06,0.12563821167708208,0.12563821167708208,0.12563821167708208
2026-01-07,0.13853383927444604,0.13853383927444604,0.13853383927444604
2026-01-08,0.1539063616673822,0.1539063616673822,0.1539063616673822
2026-01-09,0.13119851300549185,0.13119851300549185,0.13119851300549185
2026-01-10,0.15891277136274148,0.15891277136274148,0.15891277136274148
2026-01-11,0.14453257419127952,0.14453257419127952,0.14453257419127952
2026-01-12,0.1403095257858148,0.1403095257858148,0.1403095257858148
2026-01-13,0.17116624984842377,0.17116624984842377,0.17116624984842377
2026-01-14,0.18672920383790054,0.18672920383790054,0.18672920383790054
2026-01-15,0.1918895764355468,0.1918895764355468,0.1918895764355468
2026-01-16,0.17545062101740422,0.17545062101740422,0.17545062101740422
2026-01-17,0.17313073210307417,0.17313073210307417,0.17313073210307417
2026-01-18,0.1657269739596704,0.1657269739596704,0.1657269739596704
2026-01-19,0.16907446153755956,0.16907446153755956,0.16907446153755956
2026-01-20,0.18155205309633382,0.18155205309633382,0.18155205309633382
2026-01-21,0.16933643157621286,0.16933643157621286,0.16933643157621286
2026-01-22,0.18730818300525764,0.18730818300525764,0.18730818300525764
2026-01-23,0.2045077370959416,0.2045077370959416,0.2045077370959416
2026-01-24,0.22356803565002561,0.22356803565002561,0.22356803565002561
2026-01-25,0.22571567819892338,0.22571567819892338,0.22571567819892338
2026-01-26,0.16684467104627274,0.16684467104627274,0.16684467104627274
2026-01-27,0.19368942409316625,0.19368942409316625,0.19368942409316625
2026-01-28,0.235584500129326,0.235584500129326,0.235584500129326
2026-01-29,0.3017900250476147,0.3017900250476147,0.3017900250476147
2026-01-30,0.37832158269203764,0.37832158269203764,0.37832158269203764
2026-01-31,0.4480817761183862,0.4480817761183862,0.4480817761183862
2026-02-01,0.5364551657833627,0.26272433069705853,0.26608844263423254
2026-02-02,0.6499512107961483,0.32085610054240604,0.328927140718284
2026-02-03,0.775157687635644,0.37115065808364783,0.38135497393048506
2026-02-04,0.8971596952782427,0.4515386809355169,0.46221679495654616
2026-02-05,1.0203249753191113,0.5199976503089715,0.5317243351829875
2026-02-06,1.1343214688198493,0.3598193802926847,0.3719295040066031
2026-02-07,1.2898546087517777,0.3602992968923466,0.3747837419404077
2026-02-08,1.4264253054709322,0.3873251300710688,0.40573918926568725
2026-02-09,1.545200977524209,0.4436845189448421,0.4642707147415964
2026-02-10,1.7094619985474655,0.5211931022837664,0.4275508186673546
2026-02-11,1.8538381360593605,0.45128962318527316,0.45667568533069547
2026-02-12,2.0142855062342613,0.47232897902621074,0.49752490309336656
2026-02-13,2.1207791914001652,0.4927534185992772,0.5271860131456855
2026-02-14,2.235303915804294,0.55012719042518,0.5642800196141394
2026-02-15,2.3418803672760555,0.5745774660844264,0.6071713864758316
2026-02-16,2.447837678651404,0.5842856697073437,0.6283265109929087
2026-02-17,2.546645786139885,0.5801712324803606,0.596908028658496
2026-02-18,2.6565180558928345,0.5808434949180235,0.6188904314128875
2026-02-19,2.7598705995977326,0.6237880166994378,0.670363143248642
2026-02-20,2.8617873820868356,0.6471371242081411,0.684921897410356
2026-02-21,2.9603549699498606,0.6841136503535621,0.7387029698466653
2026-02-22,3.0432399979217735,0.7698833122257192,0.8355091999687132
2026-02-23,3.116683759962213,0.858524519569878,0.9187153169853962
2026-02-24,3.1498745317289187,0.838909402687393,0.9145453456192361
2026-02-25,3.2167201931129084,0.9053873858728153,0.9832860662886415
2026-02-26,3.2769094888405346,0.9228228679209589,0.9896955589022215
2026-02-27,3.3384242518685294,0.9264189793938264,1.004993637648638
2026-02-28,3.3939258199264293,0.9287883310988754,1.010858087213518


==> Data_sheets/trajectory_data.csv <==
t,x_true,x_guess,x_opt,x_obs,x_err,v_true,v_guess,v_opt,v_obs,v_err,trigger_flag,correction_step
0.000000e+00,2.009955e+00,-2.08E-01,,,2.217919e+00,9.048660e-03,1.989158e+00,,,1.980110e+00,0,
1.000000e-02,2.009560e+00,-1.88E-01,,,2.197653e+00,-9.14E-02,1.987247e+00,,,2.078690e+00,0,
2.000000e-02,2.008161e+00,-1.68E-01,,,2.176403e+00,-1.92E-01,1.985120e+00,,,2.176725e+00,0,
3.000000e-02,2.005763e+00,-1.48E-01,,,2.154175e+00,-2.91E-01,1.982783e+00,,,2.274091e+00,0,
4.000000e-02,2.002369e+00,-1.29E-01,,,2.130977e+00,-3.90E-01,1.980238e+00,,,2.370665e+00,0,
5.000000e-02,1.997987e+00,-1.09E-01,,,2.106817e+00,-4.89E-01,1.977491e+00,,,2.466324e+00,0,
6.000000e-02,1.992623e+00,-8.91E-02,,,2.081705e+00,-5.86E-01,1.974545e+00,,,2.560950e+00,0,
7.000000e-02,1.986288e+00,-6.94E-02,,,2.055651e+00,-6.83E-01,1.971402e+00,,,2.654426e+00,0,
8.000000e-02,1.978991e+00,-4.97E-02,,,2.028668e+00,-7.79E-01,1.968066e+00,,,2.746637e+00,0,
9.000000e-02,1.970743e+00,-3.00E-02,,,2.000769e+00,-8.73E-01,1.964537e+00,,,2.837473e+00,0,
1.000000e-01,1.961557e+00,-1.04E-02,,,1.971968e+00,-9.66E-01,1.960819e+00,,,2.926829e+00,0,
1.100000e-01,1.951445e+00,9.164938e-03,,,1.942280e+00,-1.06E+00,1.956911e+00,,,3.014601e+00,0,
1.200000e-01,1.940423e+00,2.870115e-02,,,1.911722e+00,-1.15E+00,1.952815e+00,,,3.100692e+00,0,
1.300000e-01,1.928506e+00,4.819529e-02,,,1.880311e+00,-1.24E+00,1.948531e+00,,,3.185011e+00,0,
1.400000e-01,1.915710e+00,6.764548e-02,,,1.848064e+00,-1.32E+00,1.944059e+00,,,3.267468e+00,0,
1.500000e-01,1.902051e+00,8.704986e-02,,,1.815001e+00,-1.41E+00,1.939398e+00,,,3.347983e+00,0,
1.600000e-01,1.887548e+00,1.064065e-01,,,1.781142e+00,-1.49E+00,1.934548e+00,,,3.426478e+00,0,
1.700000e-01,1.872220e+00,1.257136e-01,,,1.746507e+00,-1.57E+00,1.929506e+00,,,3.502884e+00,0,
1.800000e-01,1.856086e+00,1.449692e-01,,,1.711117e+00,-1.65E+00,1.924273e+00,,,3.577136e+00,0,
1.900000e-01,1.839165e+00,1.641713e-01,,,1.674994e+00,-1.73E+00,1.918844e+00,,,3.649174e+00,0,
2.000000e-01,1.821479e+00,1.833180e-01,,,1.638161e+00,-1.81E+00,1.913219e+00,,,3.718947e+00,0,
2.100000e-01,1.803047e+00,2.024074e-01,,,1.600639e+00,-1.88E+00,1.907393e+00,,,3.786407e+00,0,
2.200000e-01,1.783891e+00,2.214374e-01,,,1.562454e+00,-1.95E+00,1.901365e+00,,,3.851514e+00,0,
2.300000e-01,1.764034e+00,2.404060e-01,,,1.523628e+00,-2.02E+00,1.895130e+00,,,3.914234e+00,0,
2.400000e-01,1.743496e+00,2.593111e-01,,,1.484185e+00,-2.09E+00,1.888685e+00,,,3.974538e+00,0,
2.500000e-01,1.722300e+00,2.781506e-01,,,1.444150e+00,-2.15E+00,1.882025e+00,,,4.032402e+00,0,
2.600000e-01,1.700469e+00,2.969223e-01,,,1.403547e+00,-2.21E+00,1.875146e+00,,,4.087810e+00,0,
2.700000e-01,1.678025e+00,3.156241e-01,,,1.362400e+00,-2.27E+00,1.868043e+00,,,4.140750e+00,0,
2.800000e-01,1.654989e+00,3.342536e-01,,,1.320736e+00,-2.33E+00,1.860711e+00,,,4.191215e+00,0,
2.900000e-01,1.631386e+00,3.528087e-01,,,1.278577e+00,-2.39E+00,1.853146e+00,,,4.239204e+00,0,
3.000000e-01,1.607237e+00,3.712868e-01,,,1.235950e+00,-2.44E+00,1.845341e+00,,,4.284721e+00,0,
3.100000e-01,1.582564e+00,3.896856e-01,,,1.192879e+00,-2.49E+00,1.837290e+00,,,4.327774e+00,0,
3.200000e-01,1.557390e+00,4.080026e-01,,,1.149388e+00,-2.54E+00,1.828988e+00,,,4.368376e+00,0,
3.300000e-01,1.531737e+00,4.262353e-01,,,1.105501e+00,-2.59E+00,1.820428e+00,,,4.406543e+00,0,
3.400000e-01,1.505626e+00,4.443811e-01,,,1.061245e+00,-2.63E+00,1.811604e+00,,,4.442296e+00,0,
3.500000e-01,1.479079e+00,4.624373e-01,,,1.016641e+00,-2.67E+00,1.802509e+00,,,4.475661e+00,0,
3.600000e-01,1.452116e+00,4.804012e-01,,,9.717150e-01,-2.71E+00,1.793136e+00,,,4.506663e+00,0,
3.700000e-01,1.424759e+00,4.982699e-01,,,9.264894e-01,-2.75E+00,1.783479e+00,,,4.535335e+00,0,
3.800000e-01,1.397028e+00,5.160406e-01,,,8.809878e-01,-2.79E+00,1.773530e+00,,,4.561710e+00,0,
3.900000e-01,1.368943e+00,5.337104e-01,,,8.352329e-01,-2.82E+00,1.763283e+00,,,4.585825e+00,0,
4.000000e-01,1.340524e+00,5.512763e-01,,,7.892473e-01,-2.85E+00,1.752729e+00,,,4.607717e+00,0,
4.100000e-01,1.311788e+00,5.687350e-01,,,7.430530e-01,-2.89E+00,1.741862e+00,,,4.627428e+00,0,
4.200000e-01,1.282755e+00,5.860836e-01,,,6.966718e-01,-2.91E+00,1.730675e+00,,,4.645000e+00,0,
4.300000e-01,1.253444e+00,6.033187e-01,,,6.501248e-01,-2.94E+00,1.719158e+00,,,4.660476e+00,0,
4.400000e-01,1.223870e+00,6.204371e-01,,,6.034330e-01,-2.97E+00,1.707306e+00,,,4.673902e+00,0,
4.500000e-01,1.194052e+00,6.374353e-01,,,5.566166e-01,-2.99E+00,1.695111e+00,,,4.685324e+00,0,
4.600000e-01,1.164005e+00,6.543098e-01,,,5.096954e-01,-3.01E+00,1.682565e+00,,,4.694789e+00,0,
4.700000e-01,1.133746e+00,6.710572e-01,,,4.626890e-01,-3.03E+00,1.669661e+00,,,4.702345e+00,0,
4.800000e-01,1.103290e+00,6.876739e-01,,,4.156162e-01,-3.05E+00,1.656391e+00,,,4.708039e+00,0,
4.900000e-01,1.072652e+00,7.041561e-01,,,3.684955e-01,-3.07E+00,1.642749e+00,,,4.711921e+00,0,
5.000000e-01,1.041845e+00,7.205001e-01,,,3.213448e-01,-3.09E+00,1.628726e+00,,,4.714037e+00,0,
5.100000e-01,1.010884e+00,7.367021e-01,,,2.741815e-01,-3.10E+00,1.614317e+00,,,4.714437e+00,0,
5.200000e-01,9.797808e-01,7.527581e-01,,,2.270227e-01,-3.11E+00,1.599514e+00,,,4.713169e+00,0,
5.300000e-01,9.485491e-01,7.686642e-01,,,1.798849e-01,-3.13E+00,1.584310e+00,,,4.710279e+00,0,
5.400000e-01,9.172004e-01,7.844164e-01,,,1.327840e-01,-3.14E+00,1.568700e+00,,,4.705815e+00,0,
5.500000e-01,8.857462e-01,8.000106e-01,,,8.573565e-02,-3.15E+00,1.552676e+00,,,4.699824e+00,0,
5.600000e-01,8.541975e-01,8.154426e-01,,,3.875493e-02,-3.16E+00,1.536233e+00,,,4.692350e+00,0,
5.700000e-01,8.225646e-01,8.307082e-01,,,8.143530e-03,-3.16E+00,1.519365e+00,,,4.683438e+00,0,
5.800000e-01,7.908576e-01,8.458031e-01,,,5.494555e-02,-3.17E+00,1.502066e+00,,,4.673133e+00,0,
5.900000e-01,7.590857e-01,8.607230e-01,,,1.016374e-01,-3.18E+00,1.484333e+00,,,4.661476e+00,0,
6.000000e-01,7.272580e-01,8.754636e-01,,,1.482056e-01,-3.18E+00,1.466158e+00,,,4.648510e+00,0,
6.100000e-01,6.953829e-01,8.900204e-01,,,1.946375e-01,-3.19E+00,1.447539e+00,,,4.634275e+00,0,
6.200000e-01,6.634686e-01,9.043889e-01,,,2.409204e-01,-3.19E+00,1.428472e+00,,,4.618810e+00,0,
6.300000e-01,6.315226e-01,9.185647e-01,,,2.870421e-01,-3.19E+00,1.408952e+00,,,4.602152e+00,0,
6.400000e-01,5.995521e-01,9.325432e-01,,,3.329911e-01,-3.20E+00,1.388976e+00,,,4.584340e+00,0,
6.500000e-01,5.675641e-01,9.463199e-01,,,3.787558e-01,-3.20E+00,1.368543e+00,,,4.565407e+00,0,
6.600000e-01,5.355649e-01,9.598901e-01,,,4.243253e-01,-3.20E+00,1.347648e+00,,,4.545389e+00,0,
6.700000e-01,5.035605e-01,9.732493e-01,,,4.696888e-01,-3.20E+00,1.326292e+00,,,4.524317e+00,0,
6.800000e-01,4.715569e-01,9.863928e-01,,,5.148359e-01,-3.20E+00,1.304473e+00,,,4.502223e+00,0,
6.900000e-01,4.395594e-01,9.993160e-01,,,5.597567e-01,-3.20E+00,1.282189e+00,,,4.479136e+00,0,
7.000000e-01,4.075731e-01,1.012014e+00,,,6.044412e-01,-3.20E+00,1.259441e+00,,,4.455087e+00,0,
7.100000e-01,3.756029e-01,1.024483e+00,,,6.488801e-01,-3.19E+00,1.236229e+00,,,4.430100e+00,0,
7.200000e-01,3.436534e-01,1.036717e+00,,,6.930640e-01,-3.19E+00,1.212555e+00,,,4.404203e+00,0,
7.300000e-01,3.117290e-01,1.048713e+00,,,7.369841e-01,-3.19E+00,1.188420e+00,,,4.377420e+00,0,
7.400000e-01,2.798338e-01,1.060465e+00,,,7.806315e-01,-3.19E+00,1.163825e+00,,,4.349773e+00,0,
7.500000e-01,2.479717e-01,1.071970e+00,,,8.239978e-01,-3.18E+00,1.138776e+00,,,4.321286e+00,0,
7.600000e-01,2.161466e-01,1.083221e+00,,,8.670747e-01,-3.18E+00,1.113273e+00,,,4.291977e+00,0,
7.700000e-01,1.843620e-01,1.094216e+00,,,9.098540e-01,-3.17E+00,1.087323e+00,,,4.261866e+00,0,
7.800000e-01,1.526213e-01,1.104949e+00,,,9.523279e-01,-3.17E+00,1.060930e+00,,,4.230971e+00,0,
7.900000e-01,1.209279e-01,1.115417e+00,,,9.944886e-01,-3.17E+00,1.034099e+00,,,4.199309e+00,0,
8.000000e-01,8.928504e-02,1.125614e+00,,,1.036329e+00,-3.16E+00,1.006836e+00,,,4.166894e+00,0,
8.100000e-01,5.769588e-02,1.135536e+00,,,1.077840e+00,-3.15E+00,9.791491e-01,,,4.133742e+00,0,
8.200000e-01,2.616349e-02,1.145180e+00,,,1.119017e+00,-3.15E+00,9.510451e-01,,,4.099864e+00,0,
8.300000e-01,-5.31E-03,1.154541e+00,,,1.159850e+00,-3.14E+00,9.225325e-01,,,4.065274e+00,0,
8.400000e-01,-3.67E-02,1.163615e+00,,,1.200334e+00,-3.14E+00,8.936202e-01,,,4.029980e+00,0,
8.500000e-01,-6.81E-02,1.172399e+00,,,1.240461e+00,-3.13E+00,8.643177e-01,,,3.993993e+00,0,
8.600000e-01,-9.93E-02,1.180887e+00,,,1.280225e+00,-3.12E+00,8.346355e-01,,,3.957322e+00,0,
8.700000e-01,-1.31E-01,1.189077e+00,,,1.319618e+00,-3.12E+00,8.045845e-01,,,3.919972e+00,0,
8.800000e-01,-1.62E-01,1.196966e+00,,,1.358635e+00,-3.11E+00,7.741762e-01,,,3.881951e+00,0,
8.900000e-01,-1.93E-01,1.204548e+00,,,1.397267e+00,-3.10E+00,7.434230e-01,,,3.843264e+00,0,
9.000000e-01,-2.24E-01,1.211822e+00,,,1.435509e+00,-3.09E+00,7.123378e-01,,,3.803914e+00,0,
9.100000e-01,-2.55E-01,1.218783e+00,,,1.473355e+00,-3.08E+00,6.809341e-01,,,3.763905e+00,0,
9.200000e-01,-2.85E-01,1.225429e+00,,,1.510796e+00,-3.07E+00,6.492260e-01,,,3.723239e+00,0,
9.300000e-01,-3.16E-01,1.231757e+00,,,1.547828e+00,-3.06E+00,6.172282e-01,,,3.681917e+00,0,
9.400000e-01,-3.47E-01,1.237764e+00,,,1.584443e+00,-3.05E+00,5.849559e-01,,,3.639939e+00,0,
9.500000e-01,-3.77E-01,1.243447e+00,,,1.620635e+00,-3.04E+00,5.524251e-01,,,3.597304e+00,0,
9.600000e-01,-4.08E-01,1.248803e+00,,,1.656398e+00,-3.03E+00,5.196519e-01,,,3.554012e+00,0,
9.700000e-01,-4.38E-01,1.253831e+00,,,1.691724e+00,-3.02E+00,4.866532e-01,,,3.510058e+00,0,
9.800000e-01,-4.68E-01,1.258529e+00,,,1.726607e+00,-3.01E+00,4.534462e-01,,,3.465440e+00,0,
9.900000e-01,-4.98E-01,1.262893e+00,,,1.761041e+00,-3.00E+00,4.200487e-01,,,3.420154e+00,0,
1.000000e+00,-5.28E-01,1.266923e+00,,,1.795019e+00,-2.99E+00,3.864788e-01,,,3.374194e+00,0,
1.010000e+00,-5.58E-01,1.270616e+00,,,1.828534e+00,-2.97E+00,3.527549e-01,,,3.327556e+00,0,
1.020000e+00,-5.88E-01,1.273972e+00,,,1.861579e+00,-2.96E+00,3.188959e-01,,,3.280231e+00,0,
1.030000e+00,-6.17E-01,1.276989e+00,,,1.894147e+00,-2.95E+00,2.849208e-01,,,3.232214e+00,0,
1.040000e+00,-6.47E-01,1.279666e+00,,,1.926232e+00,-2.93E+00,2.508491e-01,,,3.183495e+00,0,
1.050000e+00,-6.76E-01,1.282002e+00,,,1.957826e+00,-2.92E+00,2.167004e-01,,,3.134067e+00,0,
1.060000e+00,-7.05E-01,1.283996e+00,,,1.988923e+00,-2.90E+00,1.824944e-01,,,3.083921e+00,0,
1.070000e+00,-7.34E-01,1.285648e+00,,,2.019514e+00,-2.88E+00,1.482513e-01,,,3.033046e+00,0,
1.080000e+00,-7.63E-01,1.286958e+00,,,2.049593e+00,-2.87E+00,1.139909e-01,,,2.981433e+00,0,
1.090000e+00,-7.91E-01,1.287926e+00,,,2.079153e+00,-2.85E+00,7.973360e-02,,,2.929070e+00,0,
1.100000e+00,-8.20E-01,1.288551e+00,,,2.108185e+00,-2.83E+00,4.549953e-02,,,2.875948e+00,0,
1.110000e+00,-8.48E-01,1.288834e+00,,,2.136683e+00,-2.81E+00,1.130893e-02,,,2.822054e+00,0,
1.120000e+00,-8.76E-01,1.288776e+00,,,2.164637e+00,-2.79E+00,-2.28E-02,,,2.767376e+00,0,
1.130000e+00,-9.04E-01,1.288377e+00,,,2.192042e+00,-2.77E+00,-5.69E-02,,,2.711903e+00,0,
1.140000e+00,-9.31E-01,1.287639e+00,,,2.218887e+00,-2.75E+00,-9.08E-02,,,2.655624e+00,0,
1.150000e+00,-9.59E-01,1.286562e+00,,,2.245166e+00,-2.72E+00,-1.25E-01,,,2.598525e+00,0,
1.160000e+00,-9.86E-01,1.285147e+00,,,2.270870e+00,-2.70E+00,-1.58E-01,,,2.540595e+00,0,
1.170000e+00,-1.01E+00,1.283397e+00,,,2.295991e+00,-2.67E+00,-1.92E-01,,,2.481822e+00,0,
1.180000e+00,-1.04E+00,1.281312e+00,,,2.320520e+00,-2.65E+00,-2.25E-01,,,2.422194e+00,0,
1.190000e+00,-1.07E+00,1.278896e+00,,,2.344448e+00,-2.62E+00,-2.58E-01,,,2.361701e+00,0,
1.200000e+00,-1.09E+00,1.276149e+00,,,2.367768e+00,-2.59E+00,-2.91E-01,,,2.300330e+00,0,
1.210000e+00,-1.12E+00,1.273075e+00,,,2.390469e+00,-2.56E+00,-3.24E-01,,,2.238072e+00,0,
1.220000e+00,-1.14E+00,1.269676e+00,,,2.412544e+00,-2.53E+00,-3.56E-01,,,2.174916e+00,0,
1.230000e+00,-1.17E+00,1.265953e+00,,,2.433982e+00,-2.50E+00,-3.88E-01,,,2.110855e+00,0,
1.240000e+00,-1.19E+00,1.261911e+00,,,2.454776e+00,-2.47E+00,-4.20E-01,,,2.045878e+00,0,
1.250000e+00,-1.22E+00,1.257552e+00,,,2.474915e+00,-2.43E+00,-4.52E-01,,,1.979979e+00,0,
1.260000e+00,-1.24E+00,1.252879e+00,,,2.494391e+00,-2.40E+00,-4.83E-01,,,1.913152e+00,0,
1.270000e+00,-1.27E+00,1.247896e+00,,,2.513194e+00,-2.36E+00,-5.14E-01,,,1.845392e+00,0,
1.280000e+00,-1.29E+00,1.242606e+00,,,2.531316e+00,-2.32E+00,-5.44E-01,,,1.776695e+00,0,
1.290000e+00,-1.31E+00,1.237012e+00,,,2.548745e+00,-2.28E+00,-5.75E-01,,,1.707059e+00,0,
1.300000e+00,-1.33E+00,1.231118e+00,,,2.565474e+00,-2.24E+00,-6.04E-01,,,1.636483e+00,0,
1.310000e+00,-1.36E+00,1.224929e+00,,,2.581492e+00,-2.20E+00,-6.34E-01,,,1.564967e+00,0,
1.320000e+00,-1.38E+00,1.218448e+00,,,2.596791e+00,-2.16E+00,-6.63E-01,,,1.492516e+00,0,
1.330000e+00,-1.40E+00,1.211679e+00,,,2.611360e+00,-2.11E+00,-6.91E-01,,,1.419132e+00,0,
1.340000e+00,-1.42E+00,1.204627e+00,,,2.625192e+00,-2.06E+00,-7.19E-01,,,1.344824e+00,0,
1.350000e+00,-1.44E+00,1.197295e+00,,,2.638276e+00,-2.02E+00,-7.47E-01,,,1.269600e+00,0,
1.360000e+00,-1.46E+00,1.189689e+00,,,2.650603e+00,-1.97E+00,-7.74E-01,,,1.193471e+00,0,
1.370000e+00,-1.48E+00,1.181812e+00,,,2.662164e+00,-1.92E+00,-8.01E-01,,,1.116450e+00,0,
1.380000e+00,-1.50E+00,1.173670e+00,,,2.672951e+00,-1.87E+00,-8.28E-01,,,1.038554e+00,0,
1.390000e+00,-1.52E+00,1.165267e+00,,,2.682955e+00,-1.81E+00,-8.53E-01,,,9.597998e-01,0,
1.400000e+00,-1.54E+00,1.156609e+00,,,2.692167e+00,-1.76E+00,-8.79E-01,,,8.802092e-01,0,
1.410000e+00,-1.55E+00,1.147698e+00,,,2.700580e+00,-1.70E+00,-9.04E-01,,,7.998053e-01,0,
1.420000e+00,-1.57E+00,1.138542e+00,,,2.708184e+00,-1.65E+00,-9.28E-01,,,7.186144e-01,0,
1.430000e+00,-1.59E+00,1.129144e+00,,,2.714973e+00,-1.59E+00,-9.52E-01,,,6.366653e-01,0,
1.440000e+00,-1.60E+00,1.119510e+00,,,2.720939e+00,-1.53E+00,-9.75E-01,,,5.539895e-01,0,
1.450000e+00,-1.62E+00,1.109644e+00,,,2.726075e+00,-1.47E+00,-9.98E-01,,,4.706215e-01,0,
1.460000e+00,-1.63E+00,1.099552e+00,,,2.730374e+00,-1.41E+00,-1.02E+00,,,3.865982e-01,0,
1.470000e+00,-1.64E+00,1.089240e+00,,,2.733830e+00,-1.34E+00,-1.04E+00,,,3.019595e-01,0,
1.480000e+00,-1.66E+00,1.078711e+00,,,2.736436e+00,-1.28E+00,-1.06E+00,,,2.167477e-01,0,
1.490000e+00,-1.67E+00,1.067972e+00,,,2.738188e+00,-1.22E+00,-1.08E+00,,,1.310081e-01,0,
1.500000e+00,-1.68E+00,1.057027e+00,,,2.739080e+00,-1.15E+00,-1.10E+00,,,4.478838e-02,0,
1.510000e+00,-1.69E+00,1.045881e+00,,,2.739108e+00,-1.08E+00,-1.12E+00,,,4.186129e-02,0,
1.520000e+00,-1.70E+00,1.034541e+00,,,2.738268e+00,-1.02E+00,-1.14E+00,,,1.288882e-01,0,
1.530000e+00,-1.71E+00,1.023010e+00,,,2.736556e+00,-9.47E-01,-1.16E+00,,,2.162375e-01,0,
1.540000e+00,-1.72E+00,1.011294e+00,,,2.733969e+00,-8.77E-01,-1.18E+00,,,3.038518e-01,0,
1.550000e+00,-1.73E+00,9.993988e-01,,,2.730505e+00,-8.07E-01,-1.20E+00,,,3.916721e-01,0,
1.560000e+00,-1.74E+00,9.873288e-01,,,2.726162e+00,-7.36E-01,-1.22E+00,,,4.796371e-01,0,
1.570000e+00,-1.75E+00,9.750893e-01,,,2.720939e+00,-6.65E-01,-1.23E+00,,,5.676839e-01,0,
1.580000e+00,-1.75E+00,9.626853e-01,,,2.714836e+00,-5.93E-01,-1.25E+00,,,6.557480e-01,0,
1.590000e+00,-1.76E+00,9.501218e-01,,,2.707853e+00,-5.21E-01,-1.26E+00,,,7.437635e-01,0,
1.600000e+00,-1.76E+00,9.374039e-01,,,2.699990e+00,-4.48E-01,-1.28E+00,,,8.316632e-01,0,
1.610000e+00,-1.77E+00,9.245364e-01,,,2.691248e+00,-3.75E-01,-1.29E+00,,,9.193790e-01,0,
1.620000e+00,-1.77E+00,9.115243e-01,,,2.681631e+00,-3.02E-01,-1.31E+00,,,1.006842e+00,0,
1.630000e+00,-1.77E+00,8.983725e-01,,,2.671141e+00,-2.28E-01,-1.32E+00,,,1.093983e+00,0,
1.640000e+00,-1.77E+00,8.850856e-01,,,2.659782e+00,-1.55E-01,-1.34E+00,,,1.180731e+00,0,
1.650000e+00,-1.78E+00,8.716685e-01,,,2.647557e+00,-8.15E-02,-1.35E+00,,,1.267017e+00,0,
1.660000e+00,-1.78E+00,8.581259e-01,,,2.634472e+00,-8.11E-03,-1.36E+00,,,1.352771e+00,0,
1.670000e+00,-1.78E+00,8.444622e-01,,,2.620533e+00,6.516257e-02,-1.37E+00,,,1.437923e+00,0,
1.680000e+00,-1.78E+00,8.306822e-01,,,2.605745e+00,1.382144e-01,-1.38E+00,,,1.522404e+00,0,
1.690000e+00,-1.77E+00,8.167902e-01,,,2.590116e+00,2.109711e-01,-1.40E+00,,,1.606146e+00,0,
1.700000e+00,-1.77E+00,8.027907e-01,,,2.573653e+00,2.833584e-01,-1.41E+00,,,1.689081e+00,0,
1.710000e+00,-1.77E+00,7.886881e-01,,,2.556366e+00,3.553029e-01,-1.42E+00,,,1.771143e+00,0,
1.720000e+00,-1.76E+00,7.744865e-01,,,2.538262e+00,4.267327e-01,-1.43E+00,,,1.852268e+00,0,
1.730000e+00,-1.76E+00,7.601902e-01,,,2.519351e+00,4.975771e-01,-1.43E+00,,,1.932392e+00,0,
1.740000e+00,-1.75E+00,7.458032e-01,,,2.499645e+00,5.677673e-01,-1.44E+00,,,2.011455e+00,0,
1.750000e+00,-1.75E+00,7.313297e-01,,,2.479153e+00,6.372365e-01,-1.45E+00,,,2.089397e+00,0,
1.760000e+00,-1.74E+00,7.167736e-01,,,2.457888e+00,7.059198e-01,-1.46E+00,,,2.166161e+00,0,
1.770000e+00,-1.73E+00,7.021388e-01,,,2.435860e+00,7.737548e-01,-1.47E+00,,,2.241692e+00,0,
1.780000e+00,-1.73E+00,6.874291e-01,,,2.413084e+00,8.406814e-01,-1.48E+00,,,2.315939e+00,0,
1.790000e+00,-1.72E+00,6.726482e-01,,,2.389571e+00,9.066422e-01,-1.48E+00,,,2.388851e+00,0,
1.800000e+00,-1.71E+00,6.577997e-01,,,2.365336e+00,9.715827e-01,-1.49E+00,,,2.460383e+00,0,
1.810000e+00,-1.70E+00,6.428873e-01,,,2.340392e+00,1.035451e+00,-1.50E+00,,,2.530489e+00,0,
1.820000e+00,-1.69E+00,6.279143e-01,,,2.314754e+00,1.098198e+00,-1.50E+00,,,2.599130e+00,0,
1.830000e+00,-1.68E+00,6.128843e-01,,,2.288437e+00,1.159779e+00,-1.51E+00,,,2.666268e+00,0,
1.840000e+00,-1.66E+00,5.978006e-01,,,2.261455e+00,1.220151e+00,-1.51E+00,,,2.731867e+00,0,
1.850000e+00,-1.65E+00,5.826664e-01,,,2.233825e+00,1.279274e+00,-1.52E+00,,,2.795897e+00,0,
1.860000e+00,-1.64E+00,5.674848e-01,,,2.205562e+00,1.337114e+00,-1.52E+00,,,2.858328e+00,0,
1.870000e+00,-1.62E+00,5.522591e-01,,,2.176683e+00,1.393636e+00,-1.53E+00,,,2.919137e+00,0,
1.880000e+00,-1.61E+00,5.369921e-01,,,2.147203e+00,1.448813e+00,-1.53E+00,,,2.978300e+00,0,
1.890000e+00,-1.60E+00,5.216870e-01,,,2.117139e+00,1.502617e+00,-1.53E+00,,,3.035801e+00,0,
1.900000e+00,-1.58E+00,5.063464e-01,,,2.086509e+00,1.555026e+00,-1.54E+00,,,3.091622e+00,0,
1.910000e+00,-1.56E+00,4.909734e-01,,,2.055328e+00,1.606022e+00,-1.54E+00,,,3.145753e+00,0,
1.920000e+00,-1.55E+00,4.755705e-01,,,2.023614e+00,1.655587e+00,-1.54E+00,,,3.198183e+00,0,
1.930000e+00,-1.53E+00,4.601404e-01,,,1.991383e+00,1.703710e+00,-1.55E+00,,,3.248908e+00,0,
1.940000e+00,-1.51E+00,4.446858e-01,,,1.958654e+00,1.750379e+00,-1.55E+00,,,3.297923e+00,0,
1.950000e+00,-1.50E+00,4.292092e-01,,,1.925442e+00,1.795590e+00,-1.55E+00,,,3.345229e+00,0,
1.960000e+00,-1.48E+00,4.137131e-01,,,1.891766e+00,1.839338e+00,-1.55E+00,,,3.390829e+00,0,
1.970000e+00,-1.46E+00,3.981997e-01,,,1.857641e+00,1.881622e+00,-1.55E+00,,,3.434728e+00,0,
1.980000e+00,-1.44E+00,3.826716e-01,,,1.823086e+00,1.922444e+00,-1.55E+00,,,3.476934e+00,0,
1.990000e+00,-1.42E+00,3.671309e-01,,,1.788117e+00,1.961810e+00,-1.56E+00,,,3.517457e+00,0,
2.000000e+00,-1.40E+00,3.515800e-01,,,1.752750e+00,1.999726e+00,-1.56E+00,,,3.556312e+00,0,
2.010000e+00,-1.38E+00,3.360209e-01,,,1.717003e+00,2.036202e+00,-1.56E+00,,,3.593512e+00,0,
2.020000e+00,-1.36E+00,3.204558e-01,,,1.680892e+00,2.071251e+00,-1.56E+00,,,3.629076e+00,0,
2.030000e+00,-1.34E+00,3.048867e-01,,,1.644433e+00,2.104887e+00,-1.56E+00,,,3.663022e+00,0,
2.040000e+00,-1.32E+00,2.893157e-01,,,1.607643e+00,2.137126e+00,-1.56E+00,,,3.695372e+00,0,
2.050000e+00,-1.30E+00,2.737448e-01,,,1.570536e+00,2.167987e+00,-1.56E+00,,,3.726149e+00,0,
2.060000e+00,-1.27E+00,2.581757e-01,,,1.533130e+00,2.197489e+00,-1.56E+00,,,3.755378e+00,0,
2.070000e+00,-1.25E+00,2.426106e-01,,,1.495438e+00,2.225655e+00,-1.56E+00,,,3.783085e+00,0,
2.080000e+00,-1.23E+00,2.270510e-01,,,1.457477e+00,2.252507e+00,-1.56E+00,,,3.809296e+00,0,
2.090000e+00,-1.21E+00,2.114990e-01,,,1.419262e+00,2.278071e+00,-1.56E+00,,,3.834040e+00,0,
2.100000e+00,-1.18E+00,1.959562e-01,,,1.380805e+00,2.302373e+00,-1.55E+00,,,3.857348e+00,0,
2.110000e+00,-1.16E+00,1.804243e-01,,,1.342123e+00,2.325440e+00,-1.55E+00,,,3.879249e+00,0,
2.120000e+00,-1.14E+00,1.649051e-01,,,1.303229e+00,2.347299e+00,-1.55E+00,,,3.899775e+00,0,
2.130000e+00,-1.11E+00,1.494002e-01,,,1.264137e+00,2.367980e+00,-1.55E+00,,,3.918957e+00,0,
2.140000e+00,-1.09E+00,1.339112e-01,,,1.224859e+00,2.387512e+00,-1.55E+00,,,3.936829e+00,0,
2.150000e+00,-1.07E+00,1.184398e-01,,,1.185409e+00,2.405926e+00,-1.55E+00,,,3.953422e+00,0,
2.160000e+00,-1.04E+00,1.029875e-01,,,1.145800e+00,2.423253e+00,-1.55E+00,,,3.968771e+00,0,
2.170000e+00,-1.02E+00,8.755593e-02,,,1.106043e+00,2.439524e+00,-1.54E+00,,,3.982907e+00,0,
2.180000e+00,-9.94E-01,7.214660e-02,,,1.066151e+00,2.454771e+00,-1.54E+00,,,3.995866e+00,0,
2.190000e+00,-9.69E-01,5.676103e-02,,,1.026136e+00,2.469025e+00,-1.54E+00,,,4.007680e+00,0,
2.200000e+00,-9.45E-01,4.140074e-02,,,9.860080e-01,2.482317e+00,-1.54E+00,,,4.018382e+00,0,
2.210000e+00,-9.20E-01,2.606723e-02,,,9.457789e-01,2.494681e+00,-1.53E+00,,,4.028005e+00,0,
2.220000e+00,-8.95E-01,1.076198e-02,,,9.054593e-01,2.506147e+00,-1.53E+00,,,4.036583e+00,0,
2.230000e+00,-8.70E-01,-4.51E-03,,,8.650592e-01,2.516747e+00,-1.53E+00,,,4.044147e+00,0,
2.240000e+00,-8.44E-01,-1.98E-02,,,8.245889e-01,2.526512e+00,-1.52E+00,,,4.050729e+00,0,
2.250000e+00,-8.19E-01,-3.50E-02,,,7.840578e-01,2.535473e+00,-1.52E+00,,,4.056361e+00,0,
2.260000e+00,-7.94E-01,-5.01E-02,,,7.434755e-01,2.543661e+00,-1.52E+00,,,4.061073e+00,0,
2.270000e+00,-7.68E-01,-6.53E-02,,,7.028509e-01,2.551105e+00,-1.51E+00,,,4.064895e+00,0,
2.280000e+00,-7.43E-01,-8.04E-02,,,6.621929e-01,2.557835e+00,-1.51E+00,,,4.067857e+00,0,
2.290000e+00,-7.17E-01,-9.55E-02,,,6.215099e-01,2.563879e+00,-1.51E+00,,,4.069986e+00,0,
2.300000e+00,-6.91E-01,-1.10E-01,-6.07E-01,,8.475166e-02,2.569267e+00,-1.50E+00,2.575059e+00,,5.792531e-03,0,
2.310000e+00,-6.66E-01,-1.25E-01,-5.81E-01,,8.479864e-02,2.574024e+00,-1.50E+00,2.577945e+00,,3.920667e-03,0,
2.320000e+00,-6.40E-01,-1.40E-01,-5.55E-01,,8.482729e-02,2.578178e+00,-1.49E+00,2.580311e+00,,2.132158e-03,0,
2.330000e+00,-6.14E-01,-1.55E-01,-5.29E-01,,8.483844e-02,2.581756e+00,-1.49E+00,2.582180e+00,,4.240183e-04,0,
2.340000e+00,-5.88E-01,-1.70E-01,-5.03E-01,,8.483287e-02,2.584780e+00,-1.48E+00,2.583574e+00,,1.206827e-03,0,
2.350000e+00,-5.62E-01,-1.85E-01,-4.77E-01,,8.481135e-02,2.587277e+00,-1.48E+00,2.584514e+00,,2.763529e-03,0,
2.360000e+00,-5.36E-01,-2.00E-01,-4.52E-01,,8.477462e-02,2.589270e+00,-1.47E+00,2.585020e+00,,4.249305e-03,0,
2.370000e+00,-5.11E-01,-2.14E-01,-4.26E-01,,8.472336e-02,2.590780e+00,-1.47E+00,2.585112e+00,,5.667428e-03,0,
2.380000e+00,-4.85E-01,-2.29E-01,-4.00E-01,,8.465824e-02,2.591829e+00,-1.46E+00,2.584807e+00,,7.021221e-03,0,
2.390000e+00,-4.59E-01,-2.44E-01,-3.74E-01,,8.457989e-02,2.592437e+00,-1.46E+00,2.584123e+00,,8.314042e-03,0,
2.400000e+00,-4.33E-01,-2.58E-01,-3.48E-01,,8.448891e-02,2.592625e+00,-1.45E+00,2.583076e+00,,9.549283e-03,0,
2.410000e+00,-4.07E-01,-2.73E-01,-3.22E-01,,8.438586e-02,2.592410e+00,-1.45E+00,2.581680e+00,,1.073035e-02,0,
2.420000e+00,-3.81E-01,-2.87E-01,-2.97E-01,,8.427127e-02,2.591810e+00,-1.44E+00,2.579950e+00,,1.186069e-02,0,
2.430000e+00,-3.55E-01,-3.02E-01,-2.71E-01,,8.414563e-02,2.590842e+00,-1.44E+00,2.577898e+00,,1.294372e-02,0,
2.440000e+00,-3.29E-01,-3.16E-01,-2.45E-01,,8.400939e-02,2.589521e+00,-1.43E+00,2.575538e+00,,1.398289e-02,0,
2.450000e+00,-3.03E-01,-3.30E-01,-2.19E-01,,8.386299e-02,2.587860e+00,-1.42E+00,2.572879e+00,,1.498163e-02,0,
2.460000e+00,-2.77E-01,-3.44E-01,-1.94E-01,,8.370681e-02,2.585875e+00,-1.42E+00,2.569931e+00,,1.594337e-02,0,
2.470000e+00,-2.51E-01,-3.58E-01,-1.68E-01,,8.354121e-02,2.583576e+00,-1.41E+00,2.566705e+00,,1.687153e-02,0,
2.480000e+00,-2.26E-01,-3.72E-01,-1.42E-01,,8.336651e-02,2.580976e+00,-1.40E+00,2.563206e+00,,1.776949e-02,0,
2.490000e+00,-2.00E-01,-3.86E-01,-1.17E-01,,8.318300e-02,2.578084e+00,-1.40E+00,2.559443e+00,,1.864064e-02,0,
2.500000e+00,-1.74E-01,-4.00E-01,-9.11E-02,-8.42E-02,8.299093e-02,2.574910e+00,-1.39E+00,2.555421e+00,2.597460e+00,1.948831e-02,1,2.300000e+02
2.510000e+00,-1.48E-01,-4.14E-01,-6.56E-02,,8.279051e-02,2.571461e+00,-1.38E+00,2.551146e+00,,2.031581e-02,0,
2.520000e+00,-1.23E-01,-4.28E-01,-4.01E-02,,8.258195e-02,2.567746e+00,-1.37E+00,2.546620e+00,,2.112643e-02,0,
2.530000e+00,-9.70E-02,-4.42E-01,-1.46E-02,,8.236538e-02,2.563770e+00,-1.36E+00,2.541846e+00,,2.192340e-02,0,
2.540000e+00,-7.14E-02,-4.55E-01,1.075958e-02,,8.214094e-02,2.559538e+00,-1.36E+00,2.536828e+00,,2.270992e-02,0,
2.550000e+00,-4.58E-02,-4.69E-01,3.609732e-02,,8.190871e-02,2.555054e+00,-1.35E+00,2.531565e+00,,2.348914e-02,0,
2.560000e+00,-2.03E-02,-4.82E-01,6.138089e-02,,8.166875e-02,2.550322e+00,-1.34E+00,2.526058e+00,,2.426416e-02,0,
2.570000e+00,5.186786e-03,-4.95E-01,8.660788e-02,,8.142110e-02,2.545343e+00,-1.33E+00,2.520305e+00,,2.503803e-02,0,
2.580000e+00,3.061010e-02,-5.09E-01,1.117758e-01,,8.116574e-02,2.540119e+00,-1.32E+00,2.514306e+00,,2.581375e-02,0,
2.590000e+00,5.597964e-02,-5.22E-01,1.368823e-01,,8.090264e-02,2.534651e+00,-1.31E+00,2.508056e+00,,2.659426e-02,0,
2.600000e+00,8.129296e-02,-5.35E-01,1.619247e-01,,8.063175e-02,2.528936e+00,-1.30E+00,2.501554e+00,,2.738244e-02,0,
2.610000e+00,1.065476e-01,-5.48E-01,1.869006e-01,,8.035296e-02,2.522975e+00,-1.29E+00,2.494793e+00,,2.818110e-02,0,
2.620000e+00,1.317412e-01,-5.61E-01,2.118073e-01,,8.006618e-02,2.516763e+00,-1.28E+00,2.487770e+00,,2.899300e-02,0,
2.630000e+00,1.568710e-01,-5.73E-01,2.366423e-01,,7.977124e-02,2.510298e+00,-1.27E+00,2.480477e+00,,2.982081e-02,0,
2.640000e+00,1.819348e-01,-5.86E-01,2.614027e-01,,7.946798e-02,2.503576e+00,-1.26E+00,2.472908e+00,,3.066716e-02,0,
2.650000e+00,2.069297e-01,-5.99E-01,2.860859e-01,,7.915620e-02,2.496590e+00,-1.25E+00,2.465056e+00,,3.153457e-02,0,
2.660000e+00,2.318533e-01,-6.11E-01,3.106889e-01,,7.883567e-02,2.489336e+00,-1.24E+00,2.456911e+00,,3.242551e-02,0,
2.670000e+00,2.567027e-01,-6.23E-01,3.352088e-01,,7.850616e-02,2.481807e+00,-1.23E+00,2.448464e+00,,3.334235e-02,0,
2.680000e+00,2.814752e-01,-6.36E-01,3.596426e-01,,7.816738e-02,2.473994e+00,-1.22E+00,2.439707e+00,,3.428739e-02,0,
2.690000e+00,3.061680e-01,-6.48E-01,3.839870e-01,,7.781905e-02,2.465890e+00,-1.21E+00,2.430627e+00,,3.526284e-02,0,
2.700000e+00,3.307781e-01,-6.60E-01,4.082389e-01,,7.746084e-02,2.457485e+00,-1.20E+00,2.421214e+00,,3.627081e-02,0,
2.710000e+00,3.553024e-01,-6.72E-01,4.323948e-01,,7.709243e-02,2.448769e+00,-1.18E+00,2.411456e+00,,3.731332e-02,0,
2.720000e+00,3.797378e-01,-6.84E-01,4.564513e-01,,7.671347e-02,2.439732e+00,-1.17E+00,2.401340e+00,,3.839231e-02,0,
2.730000e+00,4.040812e-01,-6.95E-01,4.804047e-01,,7.632356e-02,2.430364e+00,-1.16E+00,2.390854e+00,,3.950959e-02,0,
2.740000e+00,4.283290e-01,-7.07E-01,5.042513e-01,,7.592233e-02,2.420651e+00,-1.15E+00,2.379984e+00,,4.066688e-02,0,
2.750000e+00,4.524778e-01,-7.18E-01,5.279871e-01,,7.550936e-02,2.410581e+00,-1.13E+00,2.368716e+00,,4.186578e-02,0,
2.760000e+00,4.765240e-01,-7.29E-01,5.516082e-01,,7.508423e-02,2.400142e+00,-1.12E+00,2.357035e+00,,4.310780e-02,0,
2.770000e+00,5.004638e-01,-7.40E-01,5.751103e-01,,7.464650e-02,2.389320e+00,-1.11E+00,2.344926e+00,,4.439430e-02,0,
2.780000e+00,5.242934e-01,-7.51E-01,5.984891e-01,,7.419572e-02,2.378101e+00,-1.09E+00,2.332374e+00,,4.572654e-02,0,
2.790000e+00,5.480087e-01,-7.62E-01,6.217402e-01,,7.373143e-02,2.366470e+00,-1.08E+00,2.319364e+00,,4.710565e-02,0,
2.800000e+00,5.716056e-01,-7.73E-01,6.448587e-01,,7.325314e-02,2.354412e+00,-1.06E+00,2.305880e+00,,4.853261e-02,0,
2.810000e+00,5.950797e-01,-7.84E-01,6.678401e-01,,7.276038e-02,2.341913e+00,-1.05E+00,2.291904e+00,,5.000829e-02,0,
2.820000e+00,6.184265e-01,-7.94E-01,6.906791e-01,,7.225266e-02,2.328955e+00,-1.04E+00,2.277421e+00,,5.153340e-02,0,
2.830000e+00,6.416413e-01,-8.04E-01,7.133708e-01,,7.172947e-02,2.315523e+00,-1.02E+00,2.262415e+00,,5.310851e-02,0,
2.840000e+00,6.647195e-01,-8.14E-01,7.359098e-01,,7.119031e-02,2.301601e+00,-1.00E+00,2.246867e+00,,5.473405e-02,0,
2.850000e+00,6.876559e-01,-8.24E-01,7.582906e-01,,7.063468e-02,2.287173e+00,-9.89E-01,2.230763e+00,,5.641028e-02,0,
2.860000e+00,7.104455e-01,-8.34E-01,7.805076e-01,,7.006207e-02,2.272221e+00,-9.73E-01,2.214083e+00,,5.813730e-02,0,
2.870000e+00,7.330830e-01,-8.44E-01,8.025549e-01,,6.947197e-02,2.256728e+00,-9.57E-01,2.196813e+00,,5.991506e-02,0,
2.880000e+00,7.555628e-01,-8.53E-01,8.244266e-01,,6.886386e-02,2.240678e+00,-9.40E-01,2.178935e+00,,6.174333e-02,0,
2.890000e+00,7.778793e-01,-8.63E-01,8.461165e-01,,6.823726e-02,2.224053e+00,-9.24E-01,2.160432e+00,,6.362172e-02,0,
2.900000e+00,8.000267e-01,-8.72E-01,8.676184e-01,,6.759165e-02,2.206837e+00,-9.06E-01,2.141288e+00,,6.554964e-02,0,
2.910000e+00,8.219990e-01,-8.81E-01,8.889256e-01,,6.692654e-02,2.189013e+00,-8.89E-01,2.121487e+00,,6.752635e-02,0,
2.920000e+00,8.437901e-01,-8.89E-01,9.100316e-01,,6.624146e-02,2.170564e+00,-8.72E-01,2.101013e+00,,6.955090e-02,0,
2.930000e+00,8.653936e-01,-8.98E-01,9.309295e-01,,6.553592e-02,2.151473e+00,-8.54E-01,2.079850e+00,,7.162217e-02,0,
2.940000e+00,8.868030e-01,-9.06E-01,9.516125e-01,,6.480947e-02,2.131723e+00,-8.36E-01,2.057985e+00,,7.373884e-02,0,
2.950000e+00,9.080118e-01,-9.15E-01,9.720734e-01,,6.406165e-02,2.111300e+00,-8.18E-01,2.035401e+00,,7.589941e-02,0,
2.960000e+00,9.290129e-01,-9.23E-01,9.923050e-01,,6.329203e-02,2.090187e+00,-7.99E-01,2.012085e+00,,7.810217e-02,0,
2.970000e+00,9.497996e-01,-9.31E-01,1.012300e+00,,6.250021e-02,2.068369e+00,-7.80E-01,1.988023e+00,,8.034522e-02,0,
2.980000e+00,9.703647e-01,-9.38E-01,1.032050e+00,,6.168578e-02,2.045830e+00,-7.61E-01,1.963204e+00,,8.262648e-02,0,
2.990000e+00,9.907009e-01,-9.46E-01,1.051549e+00,,6.084838e-02,2.022558e+00,-7.42E-01,1.937615e+00,,8.494364e-02,0,
3.000000e+00,1.010801e+00,-9.53E-01,1.070788e+00,,5.998766e-02,1.998538e+00,-7.22E-01,1.911244e+00,,8.729423e-02,0,
3.010000e+00,1.030657e+00,-9.60E-01,1.089760e+00,,5.910330e-02,1.973758e+00,-7.03E-01,1.884082e+00,,8.967556e-02,0,
3.020000e+00,1.050261e+00,-9.67E-01,1.108456e+00,,5.819499e-02,1.948204e+00,-6.83E-01,1.856119e+00,,9.208475e-02,0,
3.030000e+00,1.069607e+00,-9.74E-01,1.126869e+00,,5.726248e-02,1.921866e+00,-6.63E-01,1.827348e+00,,9.451873e-02,0,
3.040000e+00,1.088685e+00,-9.80E-01,1.144990e+00,,5.630554e-02,1.894734e+00,-6.42E-01,1.797760e+00,,9.697426e-02,0,
3.050000e+00,1.107488e+00,-9.87E-01,1.162812e+00,,5.532397e-02,1.866797e+00,-6.22E-01,1.767349e+00,,9.944789e-02,0,
3.060000e+00,1.126008e+00,-9.93E-01,1.180325e+00,,5.431759e-02,1.838048e+00,-6.01E-01,1.736112e+00,,1.019360e-01,0,
3.070000e+00,1.144236e+00,-9.99E-01,1.197522e+00,,5.328629e-02,1.808478e+00,-5.80E-01,1.704043e+00,,1.044348e-01,0,
3.080000e+00,1.162165e+00,-1.00E+00,1.214395e+00,,5.222998e-02,1.778081e+00,-5.59E-01,1.671140e+00,,1.069403e-01,0,
3.090000e+00,1.179786e+00,-1.01E+00,1.230934e+00,,5.114861e-02,1.746852e+00,-5.37E-01,1.637404e+00,,1.094485e-01,0,
3.100000e+00,1.197090e+00,-1.02E+00,1.247133e+00,,5.004217e-02,1.714787e+00,-5.16E-01,1.602832e+00,,1.119549e-01,0,
3.110000e+00,1.214070e+00,-1.02E+00,1.262981e+00,,4.891070e-02,1.681884e+00,-4.94E-01,1.567428e+00,,1.144553e-01,0,
3.120000e+00,1.230717e+00,-1.03E+00,1.278472e+00,,4.775429e-02,1.648140e+00,-4.72E-01,1.531195e+00,,1.169452e-01,0,
3.130000e+00,1.247023e+00,-1.03E+00,1.293596e+00,,4.657307e-02,1.613556e+00,-4.50E-01,1.494137e+00,,1.194197e-01,0,
3.140000e+00,1.262979e+00,-1.03E+00,1.308346e+00,,4.536720e-02,1.578134e+00,-4.28E-01,1.456260e+00,,1.218742e-01,0,
3.150000e+00,1.278576e+00,-1.04E+00,1.322713e+00,,4.413691e-02,1.541876e+00,-4.06E-01,1.417572e+00,,1.243039e-01,0,
3.160000e+00,1.293807e+00,-1.04E+00,1.336690e+00,,4.288248e-02,1.504787e+00,-3.83E-01,1.378084e+00,,1.267037e-01,0,
3.170000e+00,1.308664e+00,-1.05E+00,1.350268e+00,,4.160423e-02,1.466873e+00,-3.61E-01,1.337805e+00,,1.290687e-01,0,
3.180000e+00,1.323137e+00,-1.05E+00,1.363439e+00,,4.030253e-02,1.428142e+00,-3.38E-01,1.296748e+00,,1.313938e-01,0,
3.190000e+00,1.337219e+00,-1.05E+00,1.376197e+00,,3.897780e-02,1.388602e+00,-3.16E-01,1.254928e+00,,1.336739e-01,0,
3.200000e+00,1.350902e+00,-1.06E+00,1.388533e+00,,3.763052e-02,1.348264e+00,-2.93E-01,1.212360e+00,,1.359040e-01,0,
3.210000e+00,1.364178e+00,-1.06E+00,1.400439e+00,,3.626122e-02,1.307142e+00,-2.70E-01,1.169063e+00,,1.380789e-01,0,
3.220000e+00,1.377039e+00,-1.06E+00,1.411909e+00,,3.487046e-02,1.265249e+00,-2.47E-01,1.125056e+00,,1.401936e-01,0,
3.230000e+00,1.389478e+00,-1.06E+00,1.422936e+00,,3.345888e-02,1.222601e+00,-2.24E-01,1.080358e+00,,1.422430e-01,0,
3.240000e+00,1.401486e+00,-1.07E+00,1.433513e+00,,3.202716e-02,1.179216e+00,-2.01E-01,1.034993e+00,,1.442221e-01,0,
3.250000e+00,1.413058e+00,-1.07E+00,1.443634e+00,,3.057601e-02,1.135112e+00,-1.78E-01,9.889857e-01,,1.461260e-01,0,
3.260000e+00,1.424185e+00,-1.07E+00,1.453291e+00,,2.910622e-02,1.090310e+00,-1.55E-01,9.423603e-01,,1.479500e-01,0,
3.270000e+00,1.434861e+00,-1.07E+00,1.462479e+00,,2.761861e-02,1.044834e+00,-1.31E-01,8.951444e-01,,1.496892e-01,0,
3.280000e+00,1.445079e+00,-1.07E+00,1.471193e+00,,2.611404e-02,9.987058e-01,-1.08E-01,8.473665e-01,,1.513392e-01,0,
3.290000e+00,1.454833e+00,-1.07E+00,1.479426e+00,,2.459343e-02,9.519523e-01,-8.51E-02,7.990568e-01,,1.528955e-01,0,
3.300000e+00,1.464117e+00,-1.07E+00,1.468242e+00,,4.125603e-03,9.046004e-01,-6.19E-02,1.050300e+00,,1.456993e-01,0,
3.310000e+00,1.472924e+00,-1.07E+00,1.478504e+00,,5.579767e-03,8.566786e-01,-3.88E-02,1.001720e+00,,1.450410e-01,0,
3.320000e+00,1.481250e+00,-1.07E+00,1.488277e+00,,7.026786e-03,8.082169e-01,-1.57E-02,9.524877e-01,,1.442708e-01,0,
3.330000e+00,1.489089e+00,-1.07E+00,1.497554e+00,,8.465535e-03,7.592467e-01,7.377413e-03,9.026342e-01,,1.433874e-01,0,
3.340000e+00,1.496436e+00,-1.07E+00,1.506330e+00,,9.894877e-03,7.098008e-01,3.039495e-02,8.521908e-01,,1.423899e-01,0,
3.350000e+00,1.503286e+00,-1.07E+00,1.514600e+00,,1.131367e-02,6.599132e-01,5.335187e-02,8.011909e-01,,1.412777e-01,0,
3.360000e+00,1.509636e+00,-1.07E+00,1.522356e+00,,1.272077e-02,6.096191e-01,7.623815e-02,7.496693e-01,,1.400502e-01,0,
3.370000e+00,1.515481e+00,-1.07E+00,1.529596e+00,,1.411501e-02,5.589546e-01,9.904384e-02,6.976622e-01,,1.387076e-01,0,
3.380000e+00,1.520818e+00,-1.07E+00,1.536313e+00,,1.549526e-02,5.079571e-01,1.217591e-01,6.452073e-01,,1.372501e-01,0,
3.390000e+00,1.525643e+00,-1.07E+00,1.542504e+00,,1.686036e-02,4.566649e-01,1.443742e-01,5.923432e-01,,1.356783e-01,0,
3.400000e+00,1.529955e+00,-1.07E+00,1.548164e+00,,1.820919e-02,4.051170e-01,1.668795e-01,5.391100e-01,,1.339930e-01,0,
3.410000e+00,1.533750e+00,-1.07E+00,1.553291e+00,,1.954060e-02,3.533533e-01,1.892655e-01,4.855487e-01,,1.321954e-01,0,
3.420000e+00,1.537027e+00,-1.06E+00,1.557881e+00,,2.085349e-02,3.014141e-01,2.115228e-01,4.317012e-01,,1.302871e-01,0,
3.430000e+00,1.539784e+00,-1.06E+00,1.561931e+00,,2.214675e-02,2.493405e-01,2.336423e-01,3.776104e-01,,1.282699e-01,0,
3.440000e+00,1.542020e+00,-1.06E+00,1.565439e+00,,2.341932e-02,1.971740e-01,2.556149e-01,3.233198e-01,,1.261459e-01,0,
3.450000e+00,1.543734e+00,-1.06E+00,1.568404e+00,,2.467013e-02,1.449563e-01,2.774318e-01,2.688738e-01,,1.239175e-01,0,
3.460000e+00,1.544926e+00,-1.05E+00,1.570824e+00,,2.589816e-02,9.272948e-02,2.990843e-01,2.143169e-01,,1.215874e-01,0,
3.470000e+00,1.545596e+00,-1.05E+00,1.572698e+00,,2.710240e-02,4.053566e-02,3.205639e-01,1.596943e-01,,1.191586e-01,0,
3.480000e+00,1.545744e+00,-1.05E+00,1.574026e+00,,2.828188e-02,-1.16E-02,3.418625e-01,1.050514e-01,,1.166344e-01,0,
3.490000e+00,1.545372e+00,-1.04E+00,1.574807e+00,,2.943566e-02,-6.36E-02,3.629719e-01,5.043373e-02,,1.140182e-01,0,
3.500000e+00,1.544480e+00,-1.04E+00,1.575043e+00,1.579558e+00,3.056285e-02,-1.15E-01,3.838845e-01,-4.11E-03,-1.42E-03,1.113139e-01,1,3.300000e+02
3.510000e+00,1.543072e+00,-1.04E+00,1.574734e+00,,3.166258e-02,-1.67E-01,4.045926e-01,-5.85E-02,,1.085253e-01,0,
3.520000e+00,1.541148e+00,-1.03E+00,1.573882e+00,,3.273402e-02,-2.18E-01,4.250889e-01,-1.13E-01,,1.056568e-01,0,
3.530000e+00,1.538711e+00,-1.03E+00,1.572487e+00,,3.377641e-02,-2.70E-01,4.453664e-01,-1.67E-01,,1.027126e-01,0,
3.540000e+00,1.535765e+00,-1.02E+00,1.570554e+00,,3.478900e-02,-3.20E-01,4.654184e-01,-2.21E-01,,9.969735e-02,0,
3.550000e+00,1.532313e+00,-1.02E+00,1.568084e+00,,3.577111e-02,-3.71E-01,4.852381e-01,-2.74E-01,,9.661578e-02,0,
3.560000e+00,1.528358e+00,-1.01E+00,1.565080e+00,,3.672209e-02,-4.21E-01,5.048195e-01,-3.27E-01,,9.347275e-02,0,
3.570000e+00,1.523905e+00,-1.01E+00,1.561546e+00,,3.764136e-02,-4.70E-01,5.241566e-01,-3.80E-01,,9.027327e-02,0,
3.580000e+00,1.518958e+00,-1.00E+00,1.557487e+00,,3.852837e-02,-5.20E-01,5.432435e-01,-4.33E-01,,8.702242e-02,0,
3.590000e+00,1.513523e+00,-9.98E-01,1.552906e+00,,3.938264e-02,-5.68E-01,5.620750e-01,-4.84E-01,,8.372541e-02,0,
3.600000e+00,1.507604e+00,-9.92E-01,1.547808e+00,,4.020372e-02,-6.16E-01,5.806459e-01,-5.36E-01,,8.038747e-02,0,
3.610000e+00,1.501208e+00,-9.86E-01,1.542199e+00,,4.099123e-02,-6.64E-01,5.989514e-01,-5.87E-01,,7.701390e-02,0,
3.620000e+00,1.494339e+00,-9.80E-01,1.536084e+00,,4.174485e-02,-7.11E-01,6.169869e-01,-6.37E-01,,7.361003e-02,0,
3.630000e+00,1.487004e+00,-9.74E-01,1.529469e+00,,4.246428e-02,-7.57E-01,6.347482e-01,-6.87E-01,,7.018118e-02,0,
3.640000e+00,1.479210e+00,-9.67E-01,1.522360e+00,,4.314931e-02,-8.02E-01,6.522313e-01,-7.36E-01,,6.673267e-02,0,
3.650000e+00,1.470964e+00,-9.61E-01,1.514764e+00,,4.379975e-02,-8.47E-01,6.694326e-01,-7.84E-01,,6.326977e-02,0,
3.660000e+00,1.462273e+00,-9.54E-01,1.506688e+00,,4.441550e-02,-8.92E-01,6.863486e-01,-8.32E-01,,5.979772e-02,0,
3.670000e+00,1.453143e+00,-9.47E-01,1.498139e+00,,4.499649e-02,-9.35E-01,7.029764e-01,-8.79E-01,,5.632168e-02,0,
3.680000e+00,1.443583e+00,-9.40E-01,1.489125e+00,,4.554268e-02,-9.78E-01,7.193131e-01,-9.25E-01,,5.284673e-02,0,
3.690000e+00,1.433600e+00,-9.33E-01,1.479654e+00,,4.605413e-02,-1.02E+00,7.353561e-01,-9.70E-01,,4.937785e-02,0,
3.700000e+00,1.423202e+00,-9.25E-01,1.469733e+00,,4.653091e-02,-1.06E+00,7.511034e-01,-1.01E+00,,4.591991e-02,0,
3.710000e+00,1.412398e+00,-9.18E-01,1.459371e+00,,4.697315e-02,-1.10E+00,7.665528e-01,-1.06E+00,,4.247763e-02,0,
3.720000e+00,1.401195e+00,-9.10E-01,1.448576e+00,,4.738103e-02,-1.14E+00,7.817029e-01,-1.10E+00,,3.905561e-02,0,
3.730000e+00,1.389603e+00,-9.02E-01,1.437358e+00,,4.775477e-02,-1.18E+00,7.965521e-01,-1.14E+00,,3.565828e-02,0,
3.740000e+00,1.377630e+00,-8.94E-01,1.425725e+00,,4.809464e-02,-1.22E+00,8.110994e-01,-1.18E+00,,3.228991e-02,0,
3.750000e+00,1.365285e+00,-8.86E-01,1.413686e+00,,4.840095e-02,-1.25E+00,8.253438e-01,-1.22E+00,,2.895460e-02,0,
3.760000e+00,1.352576e+00,-8.77E-01,1.401250e+00,,4.867404e-02,-1.29E+00,8.392849e-01,-1.26E+00,,2.565625e-02,0,
3.770000e+00,1.339513e+00,-8.69E-01,1.388427e+00,,4.891430e-02,-1.32E+00,8.529221e-01,-1.30E+00,,2.239857e-02,0,
3.780000e+00,1.326105e+00,-8.60E-01,1.375227e+00,,4.912215e-02,-1.36E+00,8.662555e-01,-1.34E+00,,1.918509e-02,0,
3.790000e+00,1.312360e+00,-8.52E-01,1.361658e+00,,4.929806e-02,-1.39E+00,8.792852e-01,-1.38E+00,,1.601911e-02,0,
3.800000e+00,1.298288e+00,-8.43E-01,1.347731e+00,,4.944250e-02,-1.42E+00,8.920114e-01,-1.41E+00,,1.290373e-02,0,
3.810000e+00,1.283899e+00,-8.34E-01,1.333455e+00,,4.955601e-02,-1.45E+00,9.044349e-01,-1.44E+00,,9.841843e-03,0,
3.820000e+00,1.269200e+00,-8.25E-01,1.318839e+00,,4.963912e-02,-1.49E+00,9.165563e-01,-1.48E+00,,6.836120e-03,0,
3.830000e+00,1.254202e+00,-8.16E-01,1.303895e+00,,4.969242e-02,-1.51E+00,9.283768e-01,-1.51E+00,,3.889017e-03,0,
3.840000e+00,1.238914e+00,-8.06E-01,1.288631e+00,,4.971649e-02,-1.54E+00,9.398975e-01,-1.54E+00,,1.002775e-03,0,
3.850000e+00,1.223345e+00,-7.97E-01,1.273057e+00,,4.971196e-02,-1.57E+00,9.511199e-01,-1.57E+00,,1.820583e-03,0,
3.860000e+00,1.207504e+00,-7.87E-01,1.257183e+00,,4.967947e-02,-1.60E+00,9.620455e-01,-1.60E+00,,4.579248e-03,0,
3.870000e+00,1.191399e+00,-7.77E-01,1.241019e+00,,4.961967e-02,-1.62E+00,9.726762e-01,-1.63E+00,,7.271621e-03,0,
3.880000e+00,1.175041e+00,-7.68E-01,1.224575e+00,,4.953323e-02,-1.65E+00,9.830139e-01,-1.66E+00,,9.896314e-03,0,
3.890000e+00,1.158438e+00,-7.58E-01,1.207859e+00,,4.942083e-02,-1.67E+00,9.930608e-01,-1.68E+00,,1.245214e-02,0,
3.900000e+00,1.141599e+00,-7.48E-01,1.190882e+00,,4.928318e-02,-1.70E+00,1.002819e+00,-1.71E+00,,1.493813e-02,0,
3.910000e+00,1.124532e+00,-7.38E-01,1.173653e+00,,4.912096e-02,-1.72E+00,1.012291e+00,-1.74E+00,,1.735348e-02,0,
3.920000e+00,1.107247e+00,-7.28E-01,1.156182e+00,,4.893491e-02,-1.74E+00,1.021479e+00,-1.76E+00,,1.969760e-02,0,
3.930000e+00,1.089752e+00,-7.17E-01,1.138478e+00,,4.872572e-02,-1.76E+00,1.030387e+00,-1.78E+00,,2.197007e-02,0,
3.940000e+00,1.072055e+00,-7.07E-01,1.120549e+00,,4.849412e-02,-1.78E+00,1.039016e+00,-1.80E+00,,2.417066e-02,0,
3.950000e+00,1.054165e+00,-6.97E-01,1.102405e+00,,4.824082e-02,-1.80E+00,1.047371e+00,-1.82E+00,,2.629930e-02,0,
3.960000e+00,1.036089e+00,-6.86E-01,1.084056e+00,,4.796656e-02,-1.82E+00,1.055453e+00,-1.84E+00,,2.835609e-02,0,
3.970000e+00,1.017836e+00,-6.76E-01,1.065508e+00,,4.767205e-02,-1.83E+00,1.063266e+00,-1.86E+00,,3.034127e-02,0,
3.980000e+00,9.994144e-01,-6.65E-01,1.046772e+00,,4.735801e-02,-1.85E+00,1.070813e+00,-1.88E+00,,3.225524e-02,0,
3.990000e+00,9.808309e-01,-6.54E-01,1.027856e+00,,4.702515e-02,-1.87E+00,1.078097e+00,-1.90E+00,,3.409853e-02,0,
4.000000e+00,9.620935e-01,-6.43E-01,1.008768e+00,,4.667416e-02,-1.88E+00,1.085123e+00,-1.92E+00,,3.587182e-02,0,
4.010000e+00,9.432096e-01,-6.32E-01,9.895154e-01,,4.630576e-02,-1.90E+00,1.091893e+00,-1.93E+00,,3.757589e-02,0,
4.020000e+00,9.241865e-01,-6.21E-01,9.701072e-01,,4.592064e-02,-1.91E+00,1.098411e+00,-1.95E+00,,3.921165e-02,0,
4.030000e+00,9.050313e-01,-6.10E-01,9.505507e-01,,4.551946e-02,-1.92E+00,1.104680e+00,-1.96E+00,,4.078011e-02,0,
4.040000e+00,8.857508e-01,-5.99E-01,9.308537e-01,,4.510291e-02,-1.93E+00,1.110704e+00,-1.98E+00,,4.228238e-02,0,
4.050000e+00,8.663519e-01,-5.88E-01,9.110235e-01,,4.467163e-02,-1.95E+00,1.116487e+00,-1.99E+00,,4.371965e-02,0,
4.060000e+00,8.468412e-01,-5.77E-01,8.910675e-01,,4.422628e-02,-1.96E+00,1.122032e+00,-2.00E+00,,4.509321e-02,0,
4.070000e+00,8.272250e-01,-5.66E-01,8.709925e-01,,4.376750e-02,-1.97E+00,1.127343e+00,-2.01E+00,,4.640441e-02,0,
4.080000e+00,8.075097e-01,-5.55E-01,8.508055e-01,,4.329589e-02,-1.98E+00,1.132424e+00,-2.02E+00,,4.765467e-02,0,
4.090000e+00,7.877012e-01,-5.43E-01,8.305133e-01,,4.281206e-02,-1.99E+00,1.137278e+00,-2.03E+00,,4.884549e-02,0,
4.100000e+00,7.678056e-01,-5.32E-01,8.101222e-01,,4.231660e-02,-1.99E+00,1.141909e+00,-2.04E+00,,4.997839e-02,0,
4.110000e+00,7.478285e-01,-5.20E-01,7.896385e-01,,4.181009e-02,-2.00E+00,1.146321e+00,-2.05E+00,,5.105495e-02,0,
4.120000e+00,7.277754e-01,-5.09E-01,7.690685e-01,,4.129308e-02,-2.01E+00,1.150518e+00,-2.06E+00,,5.207679e-02,0,
4.130000e+00,7.076519e-01,-4.97E-01,7.484180e-01,,4.076611e-02,-2.02E+00,1.154503e+00,-2.07E+00,,5.304556e-02,0,
4.140000e+00,6.874631e-01,-4.86E-01,7.276928e-01,,4.022971e-02,-2.02E+00,1.158280e+00,-2.08E+00,,5.396294e-02,0,
4.150000e+00,6.672140e-01,-4.74E-01,7.068984e-01,,3.968438e-02,-2.03E+00,1.161853e+00,-2.08E+00,,5.483061e-02,0,
4.160000e+00,6.469096e-01,-4.63E-01,6.860402e-01,,3.913062e-02,-2.03E+00,1.165225e+00,-2.09E+00,,5.565030e-02,0,
4.170000e+00,6.265546e-01,-4.51E-01,6.651235e-01,,3.856889e-02,-2.04E+00,1.168400e+00,-2.09E+00,,5.642371e-02,0,
4.180000e+00,6.061536e-01,-4.39E-01,6.441532e-01,,3.799966e-02,-2.04E+00,1.171381e+00,-2.10E+00,,5.715256e-02,0,
4.190000e+00,5.857109e-01,-4.28E-01,6.231343e-01,,3.742337e-02,-2.05E+00,1.174172e+00,-2.10E+00,,5.783857e-02,0,
4.200000e+00,5.652310e-01,-4.16E-01,6.020714e-01,,3.684042e-02,-2.05E+00,1.176777e+00,-2.11E+00,,5.848347e-02,0,
4.210000e+00,5.447179e-01,-4.04E-01,5.809691e-01,,3.625124e-02,-2.05E+00,1.179198e+00,-2.11E+00,,5.908893e-02,0,
4.220000e+00,5.241756e-01,-3.92E-01,5.598317e-01,,3.565620e-02,-2.06E+00,1.181440e+00,-2.12E+00,,5.965667e-02,0,
4.230000e+00,5.036079e-01,-3.80E-01,5.386635e-01,,3.505567e-02,-2.06E+00,1.183505e+00,-2.12E+00,,6.018833e-02,0,
4.240000e+00,4.830185e-01,-3.69E-01,5.174686e-01,,3.445002e-02,-2.06E+00,1.185397e+00,-2.12E+00,,6.068557e-02,0,
4.250000e+00,4.624112e-01,-3.57E-01,4.962507e-01,,3.383957e-02,-2.06E+00,1.187119e+00,-2.12E+00,,6.115000e-02,0,
4.260000e+00,4.417892e-01,-3.45E-01,4.750138e-01,,3.322465e-02,-2.06E+00,1.188674e+00,-2.13E+00,,6.158323e-02,0,
4.270000e+00,4.211559e-01,-3.33E-01,4.537615e-01,,3.260556e-02,-2.06E+00,1.190066e+00,-2.13E+00,,6.198680e-02,0,
4.280000e+00,4.005147e-01,-3.21E-01,4.324973e-01,,3.198259e-02,-2.07E+00,1.191296e+00,-2.13E+00,,6.236225e-02,0,
4.290000e+00,3.798684e-01,-3.09E-01,4.112245e-01,,3.135602e-02,-2.07E+00,1.192368e+00,-2.13E+00,,6.271106e-02,0,
4.300000e+00,3.592203e-01,-2.97E-01,3.454424e-01,,1.377791e-02,-2.07E+00,1.193286e+00,-1.90E+00,,1.644401e-01,0,
4.310000e+00,3.385731e-01,-2.85E-01,3.264405e-01,,1.213259e-02,-2.07E+00,1.194050e+00,-1.90E+00,,1.642920e-01,0,
4.320000e+00,3.179297e-01,-2.73E-01,3.074407e-01,,1.048893e-02,-2.06E+00,1.194665e+00,-1.90E+00,,1.641177e-01,0,
4.330000e+00,2.972927e-01,-2.61E-01,2.884455e-01,,8.847167e-03,-2.06E+00,1.195133e+00,-1.90E+00,,1.639189e-01,0,
4.340000e+00,2.766649e-01,-2.50E-01,2.694573e-01,,7.207552e-03,-2.06E+00,1.195457e+00,-1.90E+00,,1.636969e-01,0,
4.350000e+00,2.560487e-01,-2.38E-01,2.504784e-01,,5.570305e-03,-2.06E+00,1.195637e+00,-1.90E+00,,1.634532e-01,0,
4.360000e+00,2.354466e-01,-2.26E-01,2.315110e-01,,3.935638e-03,-2.06E+00,1.195678e+00,-1.90E+00,,1.631889e-01,0,
4.370000e+00,2.148611e-01,-2.14E-01,2.125573e-01,,2.303750e-03,-2.06E+00,1.195582e+00,-1.90E+00,,1.629052e-01,0,
4.380000e+00,1.942943e-01,-2.02E-01,1.936195e-01,,6.748297e-04,-2.06E+00,1.195349e+00,-1.89E+00,,1.626030e-01,0,
4.390000e+00,1.737487e-01,-1.90E-01,1.746997e-01,,9.509433e-04,-2.05E+00,1.194983e+00,-1.89E+00,,1.622832e-01,0,
4.400000e+00,1.532265e-01,-1.78E-01,1.557999e-01,,2.573398e-03,-2.05E+00,1.194486e+00,-1.89E+00,,1.619466e-01,0,
4.410000e+00,1.327297e-01,-1.66E-01,1.369221e-01,,4.192370e-03,-2.05E+00,1.193859e+00,-1.89E+00,,1.615937e-01,0,
4.420000e+00,1.122605e-01,-1.54E-01,1.180682e-01,,5.807701e-03,-2.05E+00,1.193104e+00,-1.89E+00,,1.612253e-01,0,
4.430000e+00,9.182106e-02,-1.42E-01,9.924030e-02,,7.419238e-03,-2.04E+00,1.192222e+00,-1.88E+00,,1.608415e-01,0,
4.440000e+00,7.141333e-02,-1.30E-01,8.044016e-02,,9.026830e-03,-2.04E+00,1.191216e+00,-1.88E+00,,1.604428e-01,0,
4.450000e+00,5.103935e-02,-1.18E-01,6.166968e-02,,1.063033e-02,-2.04E+00,1.190087e+00,-1.88E+00,,1.600294e-01,0,
4.460000e+00,3.070112e-02,-1.06E-01,4.293071e-02,,1.222959e-02,-2.03E+00,1.188836e+00,-1.87E+00,,1.596013e-01,0,
4.470000e+00,1.040060e-02,-9.45E-02,2.422507e-02,,1.382447e-02,-2.03E+00,1.187464e+00,-1.87E+00,,1.591584e-01,0,
4.480000e+00,-9.86E-03,-8.27E-02,5.554573e-03,,1.541482e-02,-2.03E+00,1.185973e+00,-1.87E+00,,1.587007e-01,0,
4.490000e+00,-3.01E-02,-7.08E-02,-1.31E-02,,1.700050e-02,-2.02E+00,1.184364e+00,-1.86E+00,,1.582280e-01,0,
4.500000e+00,-5.03E-02,-5.90E-02,-3.17E-02,-3.16E-02,1.858134e-02,-2.02E+00,1.182638e+00,-1.86E+00,-1.86E+00,1.577398e-01,1,4.300000e+02
4.510000e+00,-7.04E-02,-4.72E-02,-5.02E-02,,2.015720e-02,-2.01E+00,1.180796e+00,-1.85E+00,,1.572358e-01,0,
4.520000e+00,-9.05E-02,-3.54E-02,-6.87E-02,,2.172791e-02,-2.01E+00,1.178838e+00,-1.85E+00,,1.567154e-01,0,
4.530000e+00,-1.11E-01,-2.37E-02,-8.72E-02,,2.329332e-02,-2.00E+00,1.176766e+00,-1.85E+00,,1.561779e-01,0,
4.540000e+00,-1.30E-01,-1.19E-02,-1.06E-01,,2.485325e-02,-2.00E+00,1.174580e+00,-1.84E+00,,1.556227e-01,0,
4.550000e+00,-1.50E-01,-1.97E-04,-1.24E-01,,2.640751e-02,-1.99E+00,1.172280e+00,-1.84E+00,,1.550488e-01,0,
4.560000e+00,-1.70E-01,1.150109e-02,-1.42E-01,,2.795592e-02,-1.99E+00,1.169868e+00,-1.83E+00,,1.544555e-01,0,
4.570000e+00,-1.90E-01,2.317451e-02,-1.61E-01,,2.949828e-02,-1.98E+00,1.167343e+00,-1.83E+00,,1.538417e-01,0,
4.580000e+00,-2.10E-01,3.482207e-02,-1.79E-01,,3.103438e-02,-1.97E+00,1.164707e+00,-1.82E+00,,1.532063e-01,0,
4.590000e+00,-2.30E-01,4.644263e-02,-1.97E-01,,3.256400e-02,-1.97E+00,1.161958e+00,-1.82E+00,,1.525481e-01,0,
4.600000e+00,-2.49E-01,5.803510e-02,-2.15E-01,,3.408691e-02,-1.96E+00,1.159098e+00,-1.81E+00,,1.518660e-01,0,
4.610000e+00,-2.69E-01,6.959834e-02,-2.33E-01,,3.560287e-02,-1.95E+00,1.156126e+00,-1.80E+00,,1.511585e-01,0,
4.620000e+00,-2.88E-01,8.113126e-02,-2.51E-01,,3.711161e-02,-1.95E+00,1.153043e+00,-1.80E+00,,1.504243e-01,0,
4.630000e+00,-3.08E-01,9.263274e-02,-2.69E-01,,3.861286e-02,-1.94E+00,1.149848e+00,-1.79E+00,,1.496619e-01,0,
4.640000e+00,-3.27E-01,1.041017e-01,-2.87E-01,,4.010634e-02,-1.93E+00,1.146541e+00,-1.78E+00,,1.488699e-01,0,
4.650000e+00,-3.46E-01,1.155369e-01,-3.05E-01,,4.159174e-02,-1.93E+00,1.143122e+00,-1.78E+00,,1.480465e-01,0,
4.660000e+00,-3.66E-01,1.269374e-01,-3.22E-01,,4.306874e-02,-1.92E+00,1.139591e+00,-1.77E+00,,1.471902e-01,0,
4.670000e+00,-3.85E-01,1.383019e-01,-3.40E-01,,4.453700e-02,-1.91E+00,1.135948e+00,-1.76E+00,,1.462992e-01,0,
4.680000e+00,-4.04E-01,1.496294e-01,-3.58E-01,,4.599617e-02,-1.90E+00,1.132191e+00,-1.76E+00,,1.453718e-01,0,
4.690000e+00,-4.23E-01,1.609187e-01,-3.75E-01,,4.744588e-02,-1.89E+00,1.128321e+00,-1.75E+00,,1.444062e-01,0,
4.700000e+00,-4.41E-01,1.721688e-01,-3.93E-01,,4.888574e-02,-1.88E+00,1.124337e+00,-1.74E+00,,1.434005e-01,0,
4.710000e+00,-4.60E-01,1.833784e-01,-4.10E-01,,5.031534e-02,-1.87E+00,1.120239e+00,-1.73E+00,,1.423529e-01,0,
4.720000e+00,-4.79E-01,1.945464e-01,-4.27E-01,,5.173425e-02,-1.86E+00,1.116025e+00,-1.72E+00,,1.412614e-01,0,
4.730000e+00,-4.98E-01,2.056716e-01,-4.44E-01,,5.314203e-02,-1.86E+00,1.111695e+00,-1.72E+00,,1.401240e-01,0,
4.740000e+00,-5.16E-01,2.167530e-01,-4.61E-01,,5.453820e-02,-1.85E+00,1.107248e+00,-1.71E+00,,1.389389e-01,0,
4.750000e+00,-5.34E-01,2.277893e-01,-4.78E-01,,5.592228e-02,-1.83E+00,1.102684e+00,-1.70E+00,,1.377040e-01,0,
4.760000e+00,-5.53E-01,2.387793e-01,-4.95E-01,,5.729376e-02,-1.82E+00,1.098001e+00,-1.69E+00,,1.364172e-01,0,
4.770000e+00,-5.71E-01,2.497219e-01,-5.12E-01,,5.865213e-02,-1.81E+00,1.093199e+00,-1.68E+00,,1.350767e-01,0,
4.780000e+00,-5.89E-01,2.606159e-01,-5.29E-01,,5.999682e-02,-1.80E+00,1.088277e+00,-1.67E+00,,1.336803e-01,0,
4.790000e+00,-6.07E-01,2.714601e-01,-5.46E-01,,6.132727e-02,-1.79E+00,1.083234e+00,-1.66E+00,,1.322261e-01,0,
4.800000e+00,-6.25E-01,2.822532e-01,-5.62E-01,,6.264290e-02,-1.78E+00,1.078068e+00,-1.65E+00,,1.307121e-01,0,
4.810000e+00,-6.42E-01,2.929940e-01,-5.78E-01,,6.394309e-02,-1.77E+00,1.072779e+00,-1.64E+00,,1.291362e-01,0,
4.820000e+00,-6.60E-01,3.036813e-01,-5.95E-01,,6.522722e-02,-1.75E+00,1.067366e+00,-1.63E+00,,1.274965e-01,0,
4.830000e+00,-6.77E-01,3.143139e-01,-6.11E-01,,6.649465e-02,-1.74E+00,1.061828e+00,-1.61E+00,,1.257911e-01,0,
4.840000e+00,-6.95E-01,3.248904e-01,-6.27E-01,,6.774470e-02,-1.73E+00,1.056163e+00,-1.60E+00,,1.240180e-01,0,
4.850000e+00,-7.12E-01,3.354097e-01,-6.43E-01,,6.897669e-02,-1.71E+00,1.050370e+00,-1.59E+00,,1.221754e-01,0,
4.860000e+00,-7.29E-01,3.458705e-01,-6.59E-01,,7.018993e-02,-1.70E+00,1.044448e+00,-1.58E+00,,1.202615e-01,0,
4.870000e+00,-7.46E-01,3.562714e-01,-6.74E-01,,7.138367e-02,-1.68E+00,1.038397e+00,-1.56E+00,,1.182746e-01,0,
4.880000e+00,-7.63E-01,3.666111e-01,-6.90E-01,,7.255720e-02,-1.67E+00,1.032214e+00,-1.55E+00,,1.162129e-01,0,
4.890000e+00,-7.79E-01,3.768884e-01,-7.05E-01,,7.370975e-02,-1.65E+00,1.025899e+00,-1.54E+00,,1.140748e-01,0,
4.900000e+00,-7.96E-01,3.871019e-01,-7.21E-01,,7.484055e-02,-1.64E+00,1.019451e+00,-1.52E+00,,1.118588e-01,0,
4.910000e+00,-8.12E-01,3.972503e-01,-7.36E-01,,7.594881e-02,-1.62E+00,1.012868e+00,-1.51E+00,,1.095633e-01,0,
4.920000e+00,-8.28E-01,4.073322e-01,-7.51E-01,,7.703374e-02,-1.60E+00,1.006149e+00,-1.50E+00,,1.071872e-01,0,
4.930000e+00,-8.44E-01,4.173462e-01,-7.66E-01,,7.809452e-02,-1.58E+00,9.992934e-01,-1.48E+00,,1.047290e-01,0,
4.940000e+00,-8.60E-01,4.272911e-01,-7.80E-01,,7.913033e-02,-1.57E+00,9.922995e-01,-1.46E+00,,1.021875e-01,0,
4.950000e+00,-8.75E-01,4.371653e-01,-7.95E-01,,8.014032e-02,-1.55E+00,9.851663e-01,-1.45E+00,,9.956188e-02,0,
4.960000e+00,-8.91E-01,4.469676e-01,-8.09E-01,,8.112365e-02,-1.53E+00,9.778928e-01,-1.43E+00,,9.685105e-02,0,
4.970000e+00,-9.06E-01,4.566965e-01,-8.24E-01,,8.207947e-02,-1.51E+00,9.704778e-01,-1.42E+00,,9.405423e-02,0,
4.980000e+00,-9.21E-01,4.663506e-01,-8.38E-01,,8.300691e-02,-1.49E+00,9.629203e-01,-1.40E+00,,9.117077e-02,0,
4.990000e+00,-9.36E-01,4.759284e-01,-8.52E-01,,8.390511e-02,-1.47E+00,9.552193e-01,-1.38E+00,,8.820014e-02,0,
5.000000e+00,-9.50E-01,4.854286e-01,-8.65E-01,,8.477318e-02,-1.45E+00,9.473737e-01,-1.36E+00,,8.514195e-02,0,
5.010000e+00,-9.65E-01,4.948496e-01,-8.79E-01,,8.561026e-02,-1.43E+00,9.393826e-01,-1.35E+00,,8.199600e-02,0,
5.020000e+00,-9.79E-01,5.041901e-01,-8.92E-01,,8.641546e-02,-1.41E+00,9.312451e-01,-1.33E+00,,7.876221e-02,0,
5.030000e+00,-9.93E-01,5.134485e-01,-9.05E-01,,8.718790e-02,-1.38E+00,9.229603e-01,-1.31E+00,,7.544070e-02,0,
5.040000e+00,-1.01E+00,5.226234e-01,-9.18E-01,,8.792672e-02,-1.36E+00,9.145275e-01,-1.29E+00,,7.203173e-02,0,
5.050000e+00,-1.02E+00,5.317133e-01,-9.31E-01,,8.863103e-02,-1.34E+00,9.059457e-01,-1.27E+00,,6.853576e-02,0,
5.060000e+00,-1.03E+00,5.407167e-01,-9.44E-01,,8.929998e-02,-1.32E+00,8.972143e-01,-1.25E+00,,6.495342e-02,0,
5.070000e+00,-1.05E+00,5.496321e-01,-9.56E-01,,8.993269e-02,-1.29E+00,8.883327e-01,-1.23E+00,,6.128555e-02,0,
5.080000e+00,-1.06E+00,5.584580e-01,-9.68E-01,,9.052833e-02,-1.27E+00,8.793002e-01,-1.21E+00,,5.753313e-02,0,
5.090000e+00,-1.07E+00,5.671929e-01,-9.80E-01,,9.108604e-02,-1.24E+00,8.701163e-01,-1.19E+00,,5.369739e-02,0,
5.100000e+00,-1.08E+00,5.758354e-01,-9.92E-01,,9.160501e-02,-1.22E+00,8.607806e-01,-1.17E+00,,4.977972e-02,0,
5.110000e+00,-1.10E+00,5.843838e-01,-1.00E+00,,9.208442e-02,-1.19E+00,8.512927e-01,-1.14E+00,,4.578172e-02,0,
5.120000e+00,-1.11E+00,5.928366e-01,-1.01E+00,,9.252347e-02,-1.16E+00,8.416523e-01,-1.12E+00,,4.170518e-02,0,
5.130000e+00,-1.12E+00,6.011924e-01,-1.03E+00,,9.292140e-02,-1.14E+00,8.318591e-01,-1.10E+00,,3.755210e-02,0,
5.140000e+00,-1.13E+00,6.094495e-01,-1.04E+00,,9.327744e-02,-1.11E+00,8.219130e-01,-1.07E+00,,3.332470e-02,0,
5.150000e+00,-1.14E+00,6.176065e-01,-1.05E+00,,9.359086e-02,-1.08E+00,8.118140e-01,-1.05E+00,,2.902535e-02,0,
5.160000e+00,-1.15E+00,6.256619e-01,-1.06E+00,,9.386096e-02,-1.05E+00,8.015621e-01,-1.03E+00,,2.465668e-02,0,
5.170000e+00,-1.16E+00,6.336141e-01,-1.07E+00,,9.408706e-02,-1.02E+00,7.911573e-01,-1.00E+00,,2.022147e-02,0,
5.180000e+00,-1.17E+00,6.414616e-01,-1.08E+00,,9.426851e-02,-9.92E-01,7.806000e-01,-9.77E-01,,1.572272e-02,0,
5.190000e+00,-1.18E+00,6.492029e-01,-1.09E+00,,9.440467e-02,-9.62E-01,7.698904e-01,-9.51E-01,,1.116362e-02,0,
5.200000e+00,-1.19E+00,6.568364e-01,-1.10E+00,,9.449498e-02,-9.32E-01,7.590289e-01,-9.26E-01,,6.547551e-03,0,
5.210000e+00,-1.20E+00,6.643607e-01,-1.11E+00,,9.453887e-02,-9.01E-01,7.480161e-01,-8.99E-01,,1.878069e-03,0,
5.220000e+00,-1.21E+00,6.717742e-01,-1.11E+00,,9.453583e-02,-8.70E-01,7.368526e-01,-8.73E-01,,2.841082e-03,0,
5.230000e+00,-1.22E+00,6.790754e-01,-1.12E+00,,9.448538e-02,-8.38E-01,7.255391e-01,-8.46E-01,,7.605989e-03,0,
5.240000e+00,-1.23E+00,6.862629e-01,-1.13E+00,,9.438708e-02,-8.06E-01,7.140765e-01,-8.19E-01,,1.241257e-02,0,
5.250000e+00,-1.23E+00,6.933351e-01,-1.14E+00,,9.424054e-02,-7.74E-01,7.024657e-01,-7.91E-01,,1.725659e-02,0,
5.260000e+00,-1.24E+00,7.002906e-01,-1.15E+00,,9.404540e-02,-7.41E-01,6.907077e-01,-7.63E-01,,2.213366e-02,0,
5.270000e+00,-1.25E+00,7.071279e-01,-1.16E+00,,9.380135e-02,-7.08E-01,6.788037e-01,-7.35E-01,,2.703925e-02,0,
5.280000e+00,-1.26E+00,7.138455e-01,-1.16E+00,,9.350813e-02,-6.75E-01,6.667551e-01,-7.07E-01,,3.196869e-02,0,
5.290000e+00,-1.26E+00,7.204421e-01,-1.17E+00,,9.316553e-02,-6.41E-01,6.545633e-01,-6.78E-01,,3.691721e-02,0,
5.300000e+00,-1.27E+00,7.269162e-01,-1.13E+00,,1.343696e-01,-6.07E-01,6.422297e-01,-5.00E-01,,1.072070e-01,0,
5.310000e+00,-1.27E+00,7.332664e-01,-1.14E+00,,1.354065e-01,-5.72E-01,6.297560e-01,-4.73E-01,,9.982070e-02,0,
5.320000e+00,-1.28E+00,7.394913e-01,-1.14E+00,,1.363691e-01,-5.38E-01,6.171440e-01,-4.46E-01,,9.234552e-02,0,
5.330000e+00,-1.29E+00,7.455895e-01,-1.15E+00,,1.372565e-01,-5.03E-01,6.043956e-01,-4.18E-01,,8.478780e-02,0,
5.340000e+00,-1.29E+00,7.515597e-01,-1.15E+00,,1.380680e-01,-4.68E-01,5.915127e-01,-3.91E-01,,7.715407e-02,0,
5.350000e+00,-1.29E+00,7.574005e-01,-1.16E+00,,1.388028e-01,-4.33E-01,5.784975e-01,-3.63E-01,,6.945110e-02,0,
5.360000e+00,-1.30E+00,7.631107e-01,-1.16E+00,,1.394603e-01,-3.97E-01,5.653524e-01,-3.36E-01,,6.168582e-02,0,
5.370000e+00,-1.30E+00,7.686890e-01,-1.16E+00,,1.400398e-01,-3.62E-01,5.520795e-01,-3.08E-01,,5.386535e-02,0,
5.380000e+00,-1.31E+00,7.741340e-01,-1.17E+00,,1.405409e-01,-3.26E-01,5.386814e-01,-2.80E-01,,4.599698e-02,0,
5.390000e+00,-1.31E+00,7.794445e-01,-1.17E+00,,1.409631e-01,-2.90E-01,5.251608e-01,-2.52E-01,,3.808814e-02,0,
5.400000e+00,-1.31E+00,7.846194e-01,-1.17E+00,,1.413061e-01,-2.54E-01,5.115204e-01,-2.24E-01,,3.014638e-02,0,
5.410000e+00,-1.31E+00,7.896575e-01,-1.17E+00,,1.415695e-01,-2.18E-01,4.977629e-01,-1.96E-01,,2.217936e-02,0,
5.420000e+00,-1.32E+00,7.945575e-01,-1.17E+00,,1.417532e-01,-1.82E-01,4.838915e-01,-1.67E-01,,1.419482e-02,0,
5.430000e+00,-1.32E+00,7.993184e-01,-1.18E+00,,1.418570e-01,-1.46E-01,4.699091e-01,-1.39E-01,,6.200570e-03,0,
5.440000e+00,-1.32E+00,8.039391e-01,-1.18E+00,,1.418808e-01,-1.09E-01,4.558190e-01,-1.11E-01,,1.795528e-03,0,
5.450000e+00,-1.32E+00,8.084186e-01,-1.18E+00,,1.418246e-01,-7.31E-02,4.416244e-01,-8.29E-02,,9.785593e-03,0,
5.460000e+00,-1.32E+00,8.127557e-01,-1.18E+00,,1.416887e-01,-3.70E-02,4.273289e-01,-5.47E-02,,1.776174e-02,0,
5.470000e+00,-1.32E+00,8.169495e-01,-1.18E+00,,1.414730e-01,-8.77E-04,4.129358e-01,-2.66E-02,,2.571609e-02,0,
5.480000e+00,-1.32E+00,8.209991e-01,-1.18E+00,,1.411779e-01,3.515424e-02,3.984489e-01,1.513436e-03,,3.364080e-02,0,
5.490000e+00,-1.32E+00,8.249035e-01,-1.18E+00,,1.408038e-01,7.108931e-02,3.838719e-01,2.956121e-02,,4.152810e-02,0,
5.500000e+00,-1.32E+00,8.286618e-01,-1.18E+00,-1.18E+00,1.403510e-01,1.069065e-01,3.692086e-01,5.753623e-02,5.885631e-02,4.937029e-02,1,5.300000e+02
5.510000e+00,-1.32E+00,8.322733e-01,-1.18E+00,,1.398200e-01,1.425840e-01,3.544630e-01,8.542431e-02,,5.715974e-02,0,
5.520000e+00,-1.32E+00,8.357371e-01,-1.18E+00,,1.392114e-01,1.781004e-01,3.396391e-01,1.132114e-01,,6.488896e-02,0,
5.530000e+00,-1.31E+00,8.390524e-01,-1.18E+00,,1.385258e-01,2.134341e-01,3.247409e-01,1.408836e-01,,7.255060e-02,0,
5.540000e+00,-1.31E+00,8.422185e-01,-1.17E+00,,1.377639e-01,2.485644e-01,3.097727e-01,1.684270e-01,,8.013743e-02,0,
5.550000e+00,-1.31E+00,8.452347e-01,-1.17E+00,,1.369265e-01,2.834706e-01,2.947388e-01,1.958281e-01,,8.764243e-02,0,
5.560000e+00,-1.31E+00,8.481005e-01,-1.17E+00,,1.360145e-01,3.181323e-01,2.796436e-01,2.230735e-01,,9.505874e-02,0,
5.570000e+00,-1.30E+00,8.508151e-01,-1.17E+00,,1.350288e-01,3.525297e-01,2.644915e-01,2.501500e-01,,1.023797e-01,0,
5.580000e+00,-1.30E+00,8.533782e-01,-1.17E+00,,1.339703e-01,3.866436e-01,2.492869e-01,2.770447e-01,,1.095989e-01,0,
5.590000e+00,-1.30E+00,8.557891e-01,-1.16E+00,,1.328401e-01,4.204549e-01,2.340346e-01,3.037448e-01,,1.167101e-01,0,
5.600000e+00,-1.29E+00,8.580474e-01,-1.16E+00,,1.316393e-01,4.539454e-01,2.187390e-01,3.302380e-01,,1.237074e-01,0,
5.610000e+00,-1.29E+00,8.601527e-01,-1.16E+00,,1.303691e-01,4.870971e-01,2.034050e-01,3.565121e-01,,1.305850e-01,0,
5.620000e+00,-1.28E+00,8.621047e-01,-1.15E+00,,1.290307e-01,5.198930e-01,1.880373e-01,3.825554e-01,,1.373376e-01,0,
5.630000e+00,-1.28E+00,8.639030e-01,-1.15E+00,,1.276254e-01,5.523163e-01,1.726406e-01,4.083564e-01,,1.439599e-01,0,
5.640000e+00,-1.27E+00,8.655473e-01,-1.14E+00,,1.261545e-01,5.843512e-01,1.572198e-01,4.339039e-01,,1.504472e-01,0,
5.650000e+00,-1.26E+00,8.670375e-01,-1.14E+00,,1.246193e-01,6.159821e-01,1.417798e-01,4.591873e-01,,1.567949e-01,0,
5.660000e+00,-1.26E+00,8.683733e-01,-1.13E+00,,1.230213e-01,6.471946e-01,1.263255e-01,4.841960e-01,,1.629986e-01,0,
5.670000e+00,-1.25E+00,8.695548e-01,-1.13E+00,,1.213620e-01,6.779746e-01,1.108619e-01,5.089201e-01,,1.690545e-01,0,
5.680000e+00,-1.24E+00,8.705817e-01,-1.12E+00,,1.196428e-01,7.083089e-01,9.539381e-02,5.333500e-01,,1.749589e-01,0,
5.690000e+00,-1.24E+00,8.714541e-01,-1.12E+00,,1.178653e-01,7.381850e-01,7.992634e-02,5.574765e-01,,1.807086e-01,0,
5.700000e+00,-1.23E+00,8.721719e-01,-1.11E+00,,1.160310e-01,7.675911e-01,6.446445e-02,5.812907e-01,,1.863004e-01,0,
5.710000e+00,-1.22E+00,8.727354e-01,-1.11E+00,,1.141416e-01,7.965160e-01,4.901313e-02,6.047843e-01,,1.917317e-01,0,
5.720000e+00,-1.21E+00,8.731446e-01,-1.10E+00,,1.121985e-01,8.249496e-01,3.357739e-02,6.279494e-01,,1.970002e-01,0,
5.730000e+00,-1.21E+00,8.733996e-01,-1.09E+00,,1.102036e-01,8.528822e-01,1.816221e-02,6.507784e-01,,2.021038e-01,0,
5.740000e+00,-1.20E+00,8.735008e-01,-1.09E+00,,1.081584e-01,8.803051e-01,2.772590e-03,6.732643e-01,,2.070408e-01,0,
5.750000e+00,-1.19E+00,8.734484e-01,-1.08E+00,,1.060646e-01,9.072102e-01,-1.26E-02,6.954004e-01,,2.118099e-01,0,
5.760000e+00,-1.18E+00,8.732427e-01,-1.07E+00,,1.039239e-01,9.335903e-01,-2.79E-02,7.171805e-01,,2.164098e-01,0,
5.770000e+00,-1.17E+00,8.728841e-01,-1.07E+00,,1.017381e-01,9.594389e-01,-4.32E-02,7.385990e-01,,2.208399e-01,0,
5.780000e+00,-1.16E+00,8.723731e-01,-1.06E+00,,9.950866e-02,9.847501e-01,-5.84E-02,7.596505e-01,,2.250996e-01,0,
5.790000e+00,-1.15E+00,8.717100e-01,-1.05E+00,,9.723746e-02,1.009519e+00,-7.36E-02,7.803301e-01,,2.291889e-01,0,
5.800000e+00,-1.14E+00,8.708955e-01,-1.04E+00,,9.492617e-02,1.033741e+00,-8.88E-02,8.006335e-01,,2.331077e-01,0,
5.810000e+00,-1.13E+00,8.699302e-01,-1.04E+00,,9.257650e-02,1.057413e+00,-1.04E-01,8.205567e-01,,2.368565e-01,0,
5.820000e+00,-1.12E+00,8.688145e-01,-1.03E+00,,9.019013e-02,1.080532e+00,-1.19E-01,8.400961e-01,,2.404359e-01,0,
5.830000e+00,-1.11E+00,8.675492e-01,-1.02E+00,,8.776876e-02,1.103095e+00,-1.34E-01,8.592487e-01,,2.438468e-01,0,
5.840000e+00,-1.10E+00,8.661351e-01,-1.01E+00,,8.531408e-02,1.125102e+00,-1.49E-01,8.780118e-01,,2.470904e-01,0,
5.850000e+00,-1.08E+00,8.645728e-01,-1.00E+00,,8.282774e-02,1.146551e+00,-1.63E-01,8.963831e-01,,2.501682e-01,0,
5.860000e+00,-1.07E+00,8.628632e-01,-9.93E-01,,8.031141e-02,1.167443e+00,-1.78E-01,9.143608e-01,,2.530817e-01,0,
5.870000e+00,-1.06E+00,8.610071e-01,-9.83E-01,,7.776672e-02,1.187777e+00,-1.93E-01,9.319436e-01,,2.558329e-01,0,
5.880000e+00,-1.05E+00,8.590055e-01,-9.74E-01,,7.519528e-02,1.207554e+00,-2.07E-01,9.491303e-01,,2.584238e-01,0,
5.890000e+00,-1.04E+00,8.568592e-01,-9.64E-01,,7.259869e-02,1.226777e+00,-2.22E-01,9.659203e-01,,2.608567e-01,0,
5.900000e+00,-1.02E+00,8.545692e-01,-9.55E-01,,6.997852e-02,1.245447e+00,-2.36E-01,9.823134e-01,,2.631340e-01,0,
5.910000e+00,-1.01E+00,8.521366e-01,-9.45E-01,,6.733631e-02,1.263568e+00,-2.50E-01,9.983097e-01,,2.652585e-01,0,
5.920000e+00,-9.99E-01,8.495624e-01,-9.35E-01,,6.467358e-02,1.281142e+00,-2.64E-01,1.013910e+00,,2.672328e-01,0,
5.930000e+00,-9.86E-01,8.468477e-01,-9.24E-01,,6.199182e-02,1.298174e+00,-2.78E-01,1.029114e+00,,2.690599e-01,0,
5.940000e+00,-9.73E-01,8.439936e-01,-9.14E-01,,5.929250e-02,1.314667e+00,-2.92E-01,1.043924e+00,,2.707429e-01,0,
5.950000e+00,-9.60E-01,8.410013e-01,-9.04E-01,,5.657703e-02,1.330627e+00,-3.06E-01,1.058341e+00,,2.722851e-01,0,
5.960000e+00,-9.47E-01,8.378721e-01,-8.93E-01,,5.384681e-02,1.346057e+00,-3.20E-01,1.072368e+00,,2.736896e-01,0,
5.970000e+00,-9.33E-01,8.346072e-01,-8.82E-01,,5.110321e-02,1.360965e+00,-3.33E-01,1.086005e+00,,2.749601e-01,0,
5.980000e+00,-9.20E-01,8.312078e-01,-8.71E-01,,4.834755e-02,1.375355e+00,-3.47E-01,1.099255e+00,,2.760999e-01,0,
5.990000e+00,-9.06E-01,8.276753e-01,-8.60E-01,,4.558112e-02,1.389235e+00,-3.60E-01,1.112122e+00,,2.771127e-01,0,
6.000000e+00,-8.92E-01,8.240110e-01,-8.49E-01,,4.280518e-02,1.402610e+00,-3.73E-01,1.124608e+00,,2.780021e-01,0,
6.010000e+00,-8.78E-01,8.202163e-01,-8.38E-01,,4.002094e-02,1.415487e+00,-3.86E-01,1.136716e+00,,2.787718e-01,0,
6.020000e+00,-8.63E-01,8.162925e-01,-8.26E-01,,3.722959e-02,1.427875e+00,-3.99E-01,1.148449e+00,,2.794256e-01,0,
6.030000e+00,-8.49E-01,8.122412e-01,-8.15E-01,,3.443226e-02,1.439779e+00,-4.12E-01,1.159812e+00,,2.799673e-01,0,
6.040000e+00,-8.35E-01,8.080638e-01,-8.03E-01,,3.163007e-02,1.451208e+00,-4.24E-01,1.170807e+00,,2.804006e-01,0,
6.050000e+00,-8.20E-01,8.037618e-01,-7.91E-01,,2.882408e-02,1.462169e+00,-4.36E-01,1.181440e+00,,2.807295e-01,0,
6.060000e+00,-8.05E-01,7.993367e-01,-7.79E-01,,2.601532e-02,1.472672e+00,-4.49E-01,1.191714e+00,,2.809577e-01,0,
6.070000e+00,-7.91E-01,7.947900e-01,-7.67E-01,,2.320478e-02,1.482723e+00,-4.61E-01,1.201634e+00,,2.810891e-01,0,
6.080000e+00,-7.76E-01,7.901232e-01,-7.55E-01,,2.039341e-02,1.492331e+00,-4.73E-01,1.211204e+00,,2.811274e-01,0,
6.090000e+00,-7.61E-01,7.853381e-01,-7.43E-01,,1.758212e-02,1.501505e+00,-4.85E-01,1.220429e+00,,2.810764e-01,0,
6.100000e+00,-7.46E-01,7.804361e-01,-7.31E-01,,1.477178e-02,1.510253e+00,-4.96E-01,1.229313e+00,,2.809400e-01,0,
6.110000e+00,-7.31E-01,7.754189e-01,-7.19E-01,,1.196325e-02,1.518584e+00,-5.08E-01,1.237862e+00,,2.807217e-01,0,
6.120000e+00,-7.15E-01,7.702881e-01,-7.06E-01,,9.157316e-03,1.526506e+00,-5.19E-01,1.246081e+00,,2.804253e-01,0,
6.130000e+00,-7.00E-01,7.650454e-01,-6.94E-01,,6.354745e-03,1.534029e+00,-5.30E-01,1.253975e+00,,2.800544e-01,0,
6.140000e+00,-6.85E-01,7.596925e-01,-6.81E-01,,3.556268e-03,1.541161e+00,-5.41E-01,1.261549e+00,,2.796125e-01,0,
6.150000e+00,-6.69E-01,7.542309e-01,-6.69E-01,,7.625772e-04,1.547911e+00,-5.52E-01,1.268808e+00,,2.791032e-01,0,
6.160000e+00,-6.54E-01,7.486625e-01,-6.56E-01,,2.025668e-03,1.554287e+00,-5.62E-01,1.275757e+00,,2.785298e-01,0,
6.170000e+00,-6.38E-01,7.429889e-01,-6.43E-01,,4.807841e-03,1.560298e+00,-5.73E-01,1.282403e+00,,2.778956e-01,0,
6.180000e+00,-6.23E-01,7.372119e-01,-6.30E-01,,7.583352e-03,1.565954e+00,-5.83E-01,1.288750e+00,,2.772040e-01,0,
6.190000e+00,-6.07E-01,7.313331e-01,-6.17E-01,,1.035164e-02,1.571262e+00,-5.93E-01,1.294804e+00,,2.764580e-01,0,
6.200000e+00,-5.91E-01,7.253544e-01,-6.04E-01,,1.311217e-02,1.576231e+00,-6.03E-01,1.300570e+00,,2.756609e-01,0,
6.210000e+00,-5.75E-01,7.192773e-01,-5.91E-01,,1.586446e-02,1.580869e+00,-6.13E-01,1.306054e+00,,2.748154e-01,0,
6.220000e+00,-5.60E-01,7.131038e-01,-5.78E-01,,1.860803e-02,1.585186e+00,-6.22E-01,1.311261e+00,,2.739246e-01,0,
6.230000e+00,-5.44E-01,7.068356e-01,-5.65E-01,,2.134243e-02,1.589188e+00,-6.32E-01,1.316197e+00,,2.729912e-01,0,
6.240000e+00,-5.28E-01,7.004743e-01,-5.52E-01,,2.406727e-02,1.592885e+00,-6.41E-01,1.320867e+00,,2.720179e-01,0,
6.250000e+00,-5.12E-01,6.940218e-01,-5.39E-01,,2.678214e-02,1.596283e+00,-6.50E-01,1.325276e+00,,2.710072e-01,0,
6.260000e+00,-4.96E-01,6.874799e-01,-5.25E-01,,2.948670e-02,1.599392e+00,-6.59E-01,1.329431e+00,,2.699616e-01,0,
6.270000e+00,-4.80E-01,6.808502e-01,-5.12E-01,,3.218059e-02,1.602218e+00,-6.68E-01,1.333335e+00,,2.688835e-01,0,
6.280000e+00,-4.64E-01,6.741346e-01,-4.99E-01,,3.486352e-02,1.604770e+00,-6.76E-01,1.336995e+00,,2.677751e-01,0,
6.290000e+00,-4.48E-01,6.673348e-01,-4.85E-01,,3.753518e-02,1.607053e+00,-6.84E-01,1.340415e+00,,2.666384e-01,0,
6.300000e+00,-4.32E-01,6.604525e-01,-1.78E-01,,2.537097e-01,1.609077e+00,-6.93E-01,1.603058e+00,,6.018651e-03,0,
6.310000e+00,-4.16E-01,6.534896e-01,-1.62E-01,,2.536305e-01,1.610846e+00,-7.01E-01,1.601599e+00,,9.246865e-03,0,
6.320000e+00,-4.00E-01,6.464478e-01,-1.46E-01,,2.535195e-01,1.612369e+00,-7.08E-01,1.599971e+00,,1.239797e-02,0,
6.330000e+00,-3.84E-01,6.393287e-01,-1.30E-01,,2.533773e-01,1.613651e+00,-7.16E-01,1.598175e+00,,1.547566e-02,0,
6.340000e+00,-3.67E-01,6.321343e-01,-1.14E-01,,2.532048e-01,1.614699e+00,-7.24E-01,1.596216e+00,,1.848366e-02,0,
6.350000e+00,-3.51E-01,6.248661e-01,-9.82E-02,,2.530026e-01,1.615520e+00,-7.31E-01,1.594094e+00,,2.142570e-02,0,
6.360000e+00,-3.35E-01,6.175260e-01,-8.23E-02,,2.527713e-01,1.616118e+00,-7.38E-01,1.591812e+00,,2.430554e-02,0,
6.370000e+00,-3.19E-01,6.101156e-01,-6.64E-02,,2.525115e-01,1.616500e+00,-7.45E-01,1.589373e+00,,2.712694e-02,0,
6.380000e+00,-3.03E-01,6.026367e-01,-5.06E-02,,2.522239e-01,1.616671e+00,-7.52E-01,1.586777e+00,,2.989367e-02,0,
6.390000e+00,-2.87E-01,5.950910e-01,-3.47E-02,,2.519088e-01,1.616636e+00,-7.58E-01,1.584026e+00,,3.260950e-02,0,
6.400000e+00,-2.70E-01,5.874801e-01,-1.89E-02,,2.515670e-01,1.616400e+00,-7.65E-01,1.581122e+00,,3.527818e-02,0,
6.410000e+00,-2.54E-01,5.798057e-01,-3.12E-03,,2.511987e-01,1.615968e+00,-7.71E-01,1.578065e+00,,3.790346e-02,0,
6.420000e+00,-2.38E-01,5.720696e-01,1.263123e-02,,2.508044e-01,1.615344e+00,-7.77E-01,1.574855e+00,,4.048908e-02,0,
6.430000e+00,-2.22E-01,5.642733e-01,2.834914e-02,,2.503845e-01,1.614534e+00,-7.83E-01,1.571495e+00,,4.303873e-02,0,
6.440000e+00,-2.06E-01,5.564185e-01,4.403258e-02,,2.499393e-01,1.613539e+00,-7.89E-01,1.567983e+00,,4.555611e-02,0,
6.450000e+00,-1.90E-01,5.485069e-01,5.968004e-02,,2.494692e-01,1.612365e+00,-7.94E-01,1.564320e+00,,4.804487e-02,0,
6.460000e+00,-1.74E-01,5.405401e-01,7.529002e-02,,2.489743e-01,1.611015e+00,-8.00E-01,1.560507e+00,,5.050863e-02,0,
6.470000e+00,-1.58E-01,5.325197e-01,9.086101e-02,,2.484550e-01,1.609492e+00,-8.05E-01,1.556541e+00,,5.295097e-02,0,
6.480000e+00,-1.42E-01,5.244472e-01,1.063915e-01,,2.479114e-01,1.607800e+00,-8.10E-01,1.552424e+00,,5.537543e-02,0,
6.490000e+00,-1.25E-01,5.163243e-01,1.218800e-01,,2.473437e-01,1.605940e+00,-8.15E-01,1.548154e+00,,5.778550e-02,0,
6.500000e+00,-1.09E-01,5.081525e-01,1.373249e-01,1.407442e-01,2.467521e-01,1.603916e+00,-8.20E-01,1.543731e+00,1.545780e+00,6.018463e-02,1,6.300000e+02
6.510000e+00,-9.34E-02,4.999334e-01,1.527247e-01,,2.461365e-01,1.601729e+00,-8.25E-01,1.539153e+00,,6.257621e-02,0,
6.520000e+00,-7.74E-02,4.916686e-01,1.680779e-01,,2.454972e-01,1.599383e+00,-8.29E-01,1.534419e+00,,6.496357e-02,0,
6.530000e+00,-6.15E-02,4.833594e-01,1.833829e-01,,2.448340e-01,1.596878e+00,-8.34E-01,1.529528e+00,,6.735000e-02,0,
6.540000e+00,-4.55E-02,4.750076e-01,1.986382e-01,,2.441470e-01,1.594217e+00,-8.38E-01,1.524478e+00,,6.973868e-02,0,
6.550000e+00,-2.96E-02,4.666144e-01,2.138421e-01,,2.434362e-01,1.591400e+00,-8.42E-01,1.519268e+00,,7.213278e-02,0,
6.560000e+00,-1.37E-02,4.581815e-01,2.289930e-01,,2.427015e-01,1.588430e+00,-8.46E-01,1.513894e+00,,7.453537e-02,0,
6.570000e+00,2.146477e-03,4.497102e-01,2.440893e-01,,2.419428e-01,1.585306e+00,-8.50E-01,1.508356e+00,,7.694944e-02,0,
6.580000e+00,1.796938e-02,4.412021e-01,2.591294e-01,,2.411600e-01,1.582029e+00,-8.53E-01,1.502651e+00,,7.937791e-02,0,
6.590000e+00,3.375865e-02,4.326585e-01,2.741115e-01,,2.403528e-01,1.578600e+00,-8.57E-01,1.496777e+00,,8.182363e-02,0,
6.600000e+00,4.951276e-02,4.240809e-01,2.890340e-01,,2.395212e-01,1.575020e+00,-8.60E-01,1.490730e+00,,8.428937e-02,0,
6.610000e+00,6.523021e-02,4.154706e-01,3.038951e-01,,2.386649e-01,1.571287e+00,-8.63E-01,1.484510e+00,,8.677779e-02,0,
6.620000e+00,8.090947e-02,4.068290e-01,3.186931e-01,,2.377837e-01,1.567403e+00,-8.66E-01,1.478111e+00,,8.929148e-02,0,
6.630000e+00,9.654903e-02,3.981575e-01,3.334263e-01,,2.368772e-01,1.563366e+00,-8.69E-01,1.471533e+00,,9.183292e-02,0,
6.640000e+00,1.121474e-01,3.894574e-01,3.480927e-01,,2.359453e-01,1.559176e+00,-8.72E-01,1.464772e+00,,9.440453e-02,0,
6.650000e+00,1.277029e-01,3.807301e-01,3.626905e-01,,2.349876e-01,1.554833e+00,-8.75E-01,1.457824e+00,,9.700859e-02,0,
6.660000e+00,1.432142e-01,3.719769e-01,3.772180e-01,,2.340038e-01,1.550335e+00,-8.77E-01,1.450687e+00,,9.964730e-02,0,
6.670000e+00,1.586797e-01,3.631990e-01,3.916731e-01,,2.329934e-01,1.545680e+00,-8.80E-01,1.443358e+00,,1.023228e-01,0,
6.680000e+00,1.740978e-01,3.543978e-01,4.060540e-01,,2.319562e-01,1.540869e+00,-8.82E-01,1.435832e+00,,1.050370e-01,0,
6.690000e+00,1.894668e-01,3.455745e-01,4.203586e-01,,2.308918e-01,1.535898e+00,-8.84E-01,1.428107e+00,,1.077917e-01,0,
6.700000e+00,2.047854e-01,3.367303e-01,4.345850e-01,,2.297996e-01,1.530768e+00,-8.86E-01,1.420179e+00,,1.105889e-01,0,
6.710000e+00,2.200517e-01,3.278666e-01,4.487311e-01,,2.286794e-01,1.525474e+00,-8.88E-01,1.412044e+00,,1.134301e-01,0,
6.720000e+00,2.352642e-01,3.189844e-01,4.627948e-01,,2.275306e-01,1.520017e+00,-8.90E-01,1.403700e+00,,1.163168e-01,0,
6.730000e+00,2.504213e-01,3.100850e-01,4.767741e-01,,2.263528e-01,1.514393e+00,-8.92E-01,1.395142e+00,,1.192504e-01,0,
6.740000e+00,2.655213e-01,3.011697e-01,4.906667e-01,,2.251454e-01,1.508599e+00,-8.93E-01,1.386367e+00,,1.222323e-01,0,
6.750000e+00,2.805624e-01,2.922395e-01,5.044706e-01,,2.239081e-01,1.502635e+00,-8.95E-01,1.377371e+00,,1.252635e-01,0,
6.760000e+00,2.955430e-01,2.832956e-01,5.181834e-01,,2.226404e-01,1.496496e+00,-8.96E-01,1.368151e+00,,1.283451e-01,0,
6.770000e+00,3.104613e-01,2.743392e-01,5.318029e-01,,2.213416e-01,1.490181e+00,-8.97E-01,1.358703e+00,,1.314780e-01,0,
6.780000e+00,3.253156e-01,2.653713e-01,5.453269e-01,,2.200113e-01,1.483686e+00,-8.98E-01,1.349023e+00,,1.346629e-01,0,
6.790000e+00,3.401039e-01,2.563932e-01,5.587529e-01,,2.186490e-01,1.477009e+00,-8.99E-01,1.339108e+00,,1.379004e-01,0,
6.800000e+00,3.548246e-01,2.474059e-01,5.720787e-01,,2.172542e-01,1.470145e+00,-9.00E-01,1.328954e+00,,1.411910e-01,0,
6.810000e+00,3.694757e-01,2.384105e-01,5.853019e-01,,2.158262e-01,1.463093e+00,-9.01E-01,1.318558e+00,,1.445351e-01,0,
6.820000e+00,3.840552e-01,2.294080e-01,5.984199e-01,,2.143646e-01,1.455849e+00,-9.01E-01,1.307917e+00,,1.479327e-01,0,
6.830000e+00,3.985614e-01,2.203996e-01,6.114303e-01,,2.128689e-01,1.448410e+00,-9.02E-01,1.297026e+00,,1.513840e-01,0,
6.840000e+00,4.129923e-01,2.113862e-01,6.243307e-01,,2.113384e-01,1.440771e+00,-9.02E-01,1.285883e+00,,1.548888e-01,0,
6.850000e+00,4.273457e-01,2.023690e-01,6.371184e-01,,2.097727e-01,1.432931e+00,-9.03E-01,1.274484e+00,,1.584468e-01,0,
6.860000e+00,4.416197e-01,1.933489e-01,6.497910e-01,,2.081713e-01,1.424884e+00,-9.03E-01,1.262826e+00,,1.620576e-01,0,
6.870000e+00,4.558123e-01,1.843269e-01,6.623458e-01,,2.065335e-01,1.416628e+00,-9.03E-01,1.250907e+00,,1.657207e-01,0,
6.880000e+00,4.699212e-01,1.753041e-01,6.747802e-01,,2.048590e-01,1.408158e+00,-9.03E-01,1.238723e+00,,1.694352e-01,0,
6.890000e+00,4.839444e-01,1.662815e-01,6.870915e-01,,2.031471e-01,1.399472e+00,-9.03E-01,1.226272e+00,,1.732004e-01,0,
6.900000e+00,4.978797e-01,1.572599e-01,6.992771e-01,,2.013974e-01,1.390566e+00,-9.03E-01,1.213551e+00,,1.770150e-01,0,
6.910000e+00,5.117249e-01,1.482405e-01,7.113343e-01,,1.996094e-01,1.381435e+00,-9.03E-01,1.200557e+00,,1.808780e-01,0,
6.920000e+00,5.254777e-01,1.392241e-01,7.232602e-01,,1.977826e-01,1.372076e+00,-9.02E-01,1.187288e+00,,1.847878e-01,0,
6.930000e+00,5.391358e-01,1.302118e-01,7.350523e-01,,1.959165e-01,1.362486e+00,-9.02E-01,1.173743e+00,,1.887431e-01,0,
6.940000e+00,5.526968e-01,1.212043e-01,7.467076e-01,,1.940107e-01,1.352661e+00,-9.01E-01,1.159919e+00,,1.927420e-01,0,
6.950000e+00,5.661585e-01,1.122028e-01,7.582234e-01,,1.920649e-01,1.342596e+00,-9.01E-01,1.145814e+00,,1.967827e-01,0,
6.960000e+00,5.795185e-01,1.032081e-01,7.695969e-01,,1.900784e-01,1.332290e+00,-9.00E-01,1.131426e+00,,2.008631e-01,0,
6.970000e+00,5.927742e-01,9.422109e-02,7.808253e-01,,1.880511e-01,1.321737e+00,-8.99E-01,1.116756e+00,,2.049811e-01,0,
6.980000e+00,6.059232e-01,8.524273e-02,7.919056e-01,,1.859824e-01,1.310935e+00,-8.98E-01,1.101800e+00,,2.091344e-01,0,
6.990000e+00,6.189630e-01,7.627391e-02,8.028352e-01,,1.838721e-01,1.299880e+00,-8.97E-01,1.086559e+00,,2.133203e-01,0,
7.000000e+00,6.318911e-01,6.731553e-02,8.136111e-01,,1.817199e-01,1.288568e+00,-8.96E-01,1.071032e+00,,2.175362e-01,0,
7.010000e+00,6.447049e-01,5.836848e-02,8.242304e-01,,1.795255e-01,1.276997e+00,-8.95E-01,1.055218e+00,,2.217793e-01,0,
7.020000e+00,6.574018e-01,4.943363e-02,8.346903e-01,,1.772885e-01,1.265164e+00,-8.94E-01,1.039117e+00,,2.260466e-01,0,
7.030000e+00,6.699791e-01,4.051187e-02,8.449879e-01,,1.750088e-01,1.253065e+00,-8.93E-01,1.022730e+00,,2.303350e-01,0,
7.040000e+00,6.824342e-01,3.160407e-02,8.551205e-01,,1.726863e-01,1.240697e+00,-8.91E-01,1.006056e+00,,2.346412e-01,0,
7.050000e+00,6.947644e-01,2.271110e-02,8.650850e-01,,1.703206e-01,1.228058e+00,-8.90E-01,9.890964e-01,,2.389617e-01,0,
7.060000e+00,7.069669e-01,1.383382e-02,8.748787e-01,,1.679117e-01,1.215145e+00,-8.88E-01,9.718521e-01,,2.432931e-01,0,
7.070000e+00,7.190391e-01,4.973078e-03,8.844986e-01,,1.654595e-01,1.201956e+00,-8.86E-01,9.543244e-01,,2.476315e-01,0,
7.080000e+00,7.309781e-01,-3.87E-03,8.939421e-01,,1.629640e-01,1.188488e+00,-8.84E-01,9.365148e-01,,2.519732e-01,0,
7.090000e+00,7.427812e-01,-1.27E-02,9.032063e-01,,1.604251e-01,1.174739e+00,-8.83E-01,9.184251e-01,,2.563141e-01,0,
7.100000e+00,7.544455e-01,-2.15E-02,9.122884e-01,,1.578429e-01,1.160708e+00,-8.81E-01,9.000574e-01,,2.606503e-01,0,
7.110000e+00,7.659682e-01,-3.03E-02,9.211856e-01,,1.552174e-01,1.146392e+00,-8.79E-01,8.814143e-01,,2.649775e-01,0,
7.120000e+00,7.773465e-01,-3.91E-02,9.298952e-01,,1.525488e-01,1.131790e+00,-8.77E-01,8.624985e-01,,2.692914e-01,0,
7.130000e+00,7.885774e-01,-4.78E-02,9.384145e-01,,1.498371e-01,1.116901e+00,-8.74E-01,8.433132e-01,,2.735876e-01,0,
7.140000e+00,7.996582e-01,-5.65E-02,9.467408e-01,,1.470826e-01,1.101723e+00,-8.72E-01,8.238617e-01,,2.778617e-01,0,
7.150000e+00,8.105859e-01,-6.52E-02,9.548715e-01,,1.442856e-01,1.086257e+00,-8.70E-01,8.041479e-01,,2.821089e-01,0,
7.160000e+00,8.213577e-01,-7.39E-02,9.628040e-01,,1.414463e-01,1.070500e+00,-8.67E-01,7.841758e-01,,2.863246e-01,0,
7.170000e+00,8.319706e-01,-8.25E-02,9.705356e-01,,1.385650e-01,1.054454e+00,-8.65E-01,7.639499e-01,,2.905041e-01,0,
7.180000e+00,8.424218e-01,-9.12E-02,9.780640e-01,,1.356422e-01,1.038117e+00,-8.62E-01,7.434748e-01,,2.946426e-01,0,
7.190000e+00,8.527083e-01,-9.98E-02,9.853866e-01,,1.326782e-01,1.021491e+00,-8.59E-01,7.227557e-01,,2.987352e-01,0,
7.200000e+00,8.628273e-01,-1.08E-01,9.925010e-01,,1.296736e-01,1.004575e+00,-8.57E-01,7.017979e-01,,3.027771e-01,0,
7.210000e+00,8.727759e-01,-1.17E-01,9.994048e-01,,1.266289e-01,9.873704e-01,-8.54E-01,6.806073e-01,,3.067631e-01,0,
7.220000e+00,8.825512e-01,-1.25E-01,1.006096e+00,,1.235447e-01,9.698783e-01,-8.51E-01,6.591897e-01,,3.106885e-01,0,
7.230000e+00,8.921503e-01,-1.34E-01,1.012572e+00,,1.204215e-01,9.520999e-01,-8.48E-01,6.375516e-01,,3.145483e-01,0,
7.240000e+00,9.015703e-01,-1.42E-01,1.018831e+00,,1.172602e-01,9.340370e-01,-8.45E-01,6.156997e-01,,3.183373e-01,0,
7.250000e+00,9.108086e-01,-1.51E-01,1.024870e+00,,1.140613e-01,9.156916e-01,-8.41E-01,5.936409e-01,,3.220507e-01,0,
7.260000e+00,9.198621e-01,-1.59E-01,1.030688e+00,,1.108257e-01,8.970660e-01,-8.38E-01,5.713825e-01,,3.256835e-01,0,
7.270000e+00,9.287282e-01,-1.67E-01,1.036282e+00,,1.075543e-01,8.781627e-01,-8.35E-01,5.489320e-01,,3.292307e-01,0,
7.280000e+00,9.374041e-01,-1.76E-01,1.041652e+00,,1.042478e-01,8.589849e-01,-8.31E-01,5.262974e-01,,3.326875e-01,0,
7.290000e+00,9.458871e-01,-1.84E-01,1.046794e+00,,1.009073e-01,8.395357e-01,-8.28E-01,5.034868e-01,,3.360489e-01,0,
7.300000e+00,9.541744e-01,-1.92E-01,9.300821e-01,,2.409227e-02,8.198188e-01,-8.24E-01,8.838057e-01,,6.398692e-02,0,
7.310000e+00,9.622634e-01,-2.01E-01,9.388141e-01,,2.344929e-02,7.998381e-01,-8.20E-01,8.645668e-01,,6.472869e-02,0,
7.320000e+00,9.701515e-01,-2.09E-01,9.473525e-01,,2.279898e-02,7.795979e-01,-8.17E-01,8.450539e-01,,6.545604e-02,0,
7.330000e+00,9.778362e-01,-2.17E-01,9.556947e-01,,2.214147e-02,7.591029e-01,-8.13E-01,8.252708e-01,,6.616794e-02,0,
7.340000e+00,9.853148e-01,-2.25E-01,9.638379e-01,,2.147692e-02,7.383579e-01,-8.09E-01,8.052213e-01,,6.686338e-02,0,
7.350000e+00,9.925850e-01,-2.33E-01,9.717795e-01,,2.080552e-02,7.173683e-01,-8.05E-01,7.849097e-01,,6.754137e-02,0,
7.360000e+00,9.996443e-01,-2.41E-01,9.795168e-01,,2.012742e-02,6.961397e-01,-8.01E-01,7.643406e-01,,6.820089e-02,0,
7.370000e+00,1.006490e+00,-2.49E-01,9.870475e-01,,1.944283e-02,6.746780e-01,-7.96E-01,7.435189e-01,,6.884096e-02,0,
7.380000e+00,1.013121e+00,-2.57E-01,9.943689e-01,,1.875195e-02,6.529894e-01,-7.92E-01,7.224501e-01,,6.946061e-02,0,
7.390000e+00,1.019534e+00,-2.65E-01,1.001479e+00,,1.805497e-02,6.310807e-01,-7.88E-01,7.011396e-01,,7.005886e-02,0,
7.400000e+00,1.025726e+00,-2.73E-01,1.008374e+00,,1.735213e-02,6.089586e-01,-7.83E-01,6.795934e-01,,7.063477e-02,0,
7.410000e+00,1.031697e+00,-2.80E-01,1.015053e+00,,1.664364e-02,5.866304e-01,-7.79E-01,6.578178e-01,,7.118741e-02,0,
7.420000e+00,1.037444e+00,-2.88E-01,1.021514e+00,,1.592975e-02,5.641036e-01,-7.74E-01,6.358195e-01,,7.171588e-02,0,
7.430000e+00,1.042964e+00,-2.96E-01,1.027754e+00,,1.521070e-02,5.413861e-01,-7.69E-01,6.136054e-01,,7.221928e-02,0,
7.440000e+00,1.048257e+00,-3.04E-01,1.033770e+00,,1.448674e-02,5.184858e-01,-7.65E-01,5.911826e-01,,7.269677e-02,0,
7.450000e+00,1.053320e+00,-3.11E-01,1.039562e+00,,1.375814e-02,4.954112e-01,-7.60E-01,5.685588e-01,,7.314752e-02,0,
7.460000e+00,1.058152e+00,-3.19E-01,1.045127e+00,,1.302517e-02,4.721710e-01,-7.55E-01,5.457417e-01,,7.357071e-02,0,
7.470000e+00,1.062751e+00,-3.26E-01,1.050462e+00,,1.228810e-02,4.487740e-01,-7.50E-01,5.227396e-01,,7.396559e-02,0,
7.480000e+00,1.067115e+00,-3.34E-01,1.055568e+00,,1.154723e-02,4.252295e-01,-7.44E-01,4.995609e-01,,7.433142e-02,0,
7.490000e+00,1.071243e+00,-3.41E-01,1.060440e+00,,1.080285e-02,4.015467e-01,-7.39E-01,4.762142e-01,,7.466751e-02,0,
7.500000e+00,1.075134e+00,-3.48E-01,1.065079e+00,1.067180e+00,1.005525e-02,3.777354e-01,-7.34E-01,4.527086e-01,4.568334e-01,7.497319e-02,1,7.300000e+02
7.510000e+00,1.078787e+00,-3.56E-01,1.069482e+00,,9.304754e-03,3.538054e-01,-7.28E-01,4.290533e-01,,7.524785e-02,0,
7.520000e+00,1.082200e+00,-3.63E-01,1.073648e+00,,8.551661e-03,3.297667e-01,-7.23E-01,4.052576e-01,,7.549091e-02,0,
7.530000e+00,1.085372e+00,-3.70E-01,1.077575e+00,,7.796293e-03,3.056295e-01,-7.17E-01,3.813314e-01,,7.570184e-02,0,
7.540000e+00,1.088302e+00,-3.77E-01,1.081263e+00,,7.038975e-03,2.814043e-01,-7.11E-01,3.572845e-01,,7.588015e-02,0,
7.550000e+00,1.090990e+00,-3.84E-01,1.084710e+00,,6.280034e-03,2.571016e-01,-7.06E-01,3.331270e-01,,7.602539e-02,0,
7.560000e+00,1.093435e+00,-3.91E-01,1.087916e+00,,5.519803e-03,2.327321e-01,-7.00E-01,3.088693e-01,,7.613717e-02,0,
7.570000e+00,1.095637e+00,-3.98E-01,1.090878e+00,,4.758618e-03,2.083067e-01,-6.94E-01,2.845218e-01,,7.621515e-02,0,
7.580000e+00,1.097593e+00,-4.05E-01,1.093597e+00,,3.996817e-03,1.838362e-01,-6.88E-01,2.600952e-01,,7.625902e-02,0,
7.590000e+00,1.099306e+00,-4.12E-01,1.096071e+00,,3.234744e-03,1.593317e-01,-6.81E-01,2.356003e-01,,7.626855e-02,0,
7.600000e+00,1.100773e+00,-4.19E-01,1.098300e+00,,2.472741e-03,1.348044e-01,-6.75E-01,2.110479e-01,,7.624353e-02,0,
7.610000e+00,1.101995e+00,-4.26E-01,1.100284e+00,,1.711156e-03,1.102654e-01,-6.69E-01,1.864492e-01,,7.618383e-02,0,
7.620000e+00,1.102972e+00,-4.32E-01,1.102022e+00,,9.503344e-04,8.572586e-02,-6.62E-01,1.618152e-01,,7.608935e-02,0,
7.630000e+00,1.103704e+00,-4.39E-01,1.103513e+00,,1.906251e-04,6.119714e-02,-6.56E-01,1.371572e-01,,7.596006e-02,0,
7.640000e+00,1.104190e+00,-4.45E-01,1.104758e+00,,5.676243e-04,3.669046e-02,-6.49E-01,1.124864e-01,,7.579597e-02,0,
7.650000e+00,1.104432e+00,-4.52E-01,1.105756e+00,,1.324066e-03,1.221710e-02,-6.43E-01,8.781425e-02,,7.559715e-02,0,
7.660000e+00,1.104430e+00,-4.58E-01,1.106508e+00,,2.078355e-03,-1.22E-02,-6.36E-01,6.315200e-02,,7.536372e-02,0,
7.670000e+00,1.104184e+00,-4.64E-01,1.107014e+00,,2.830144e-03,-3.66E-02,-6.29E-01,3.851105e-02,,7.509586e-02,0,
7.680000e+00,1.103694e+00,-4.71E-01,1.107273e+00,,3.579091e-03,-6.09E-02,-6.22E-01,1.390277e-02,,7.479379e-02,0,
7.690000e+00,1.102962e+00,-4.77E-01,1.107287e+00,,4.324855e-03,-8.51E-02,-6.15E-01,-1.07E-02,,7.445778e-02,0,
7.700000e+00,1.101989e+00,-4.83E-01,1.107056e+00,,5.067099e-03,-1.09E-01,-6.08E-01,-3.52E-02,,7.408817e-02,0,
7.710000e+00,1.100774e+00,-4.89E-01,1.106580e+00,,5.805488e-03,-1.33E-01,-6.01E-01,-5.96E-02,,7.368533e-02,0,
7.720000e+00,1.099320e+00,-4.95E-01,1.105860e+00,,6.539692e-03,-1.57E-01,-5.93E-01,-8.40E-02,,7.324969e-02,0,
7.730000e+00,1.097628e+00,-5.01E-01,1.104897e+00,,7.269386e-03,-1.81E-01,-5.86E-01,-1.08E-01,,7.278171e-02,0,
7.740000e+00,1.095698e+00,-5.07E-01,1.103692e+00,,7.994248e-03,-2.05E-01,-5.78E-01,-1.32E-01,,7.228193e-02,0,
7.750000e+00,1.093532e+00,-5.12E-01,1.102246e+00,,8.713964e-03,-2.28E-01,-5.71E-01,-1.56E-01,,7.175090e-02,0,
7.760000e+00,1.091132e+00,-5.18E-01,1.100560e+00,,9.428223e-03,-2.52E-01,-5.63E-01,-1.80E-01,,7.118924e-02,0,
7.770000e+00,1.088499e+00,-5.24E-01,1.098636e+00,,1.013672e-02,-2.75E-01,-5.55E-01,-2.04E-01,,7.059759e-02,0,
7.780000e+00,1.085635e+00,-5.29E-01,1.096474e+00,,1.083917e-02,-2.98E-01,-5.47E-01,-2.28E-01,,6.997665e-02,0,
7.790000e+00,1.082541e+00,-5.35E-01,1.094077e+00,,1.153527e-02,-3.21E-01,-5.39E-01,-2.51E-01,,6.932714e-02,0,
7.800000e+00,1.079220e+00,-5.40E-01,1.091445e+00,,1.222474e-02,-3.43E-01,-5.31E-01,-2.75E-01,,6.864983e-02,0,
7.810000e+00,1.075673e+00,-5.45E-01,1.088580e+00,,1.290731e-02,-3.66E-01,-5.23E-01,-2.98E-01,,6.794552e-02,0,
7.820000e+00,1.071903e+00,-5.50E-01,1.085485e+00,,1.358271e-02,-3.88E-01,-5.15E-01,-3.21E-01,,6.721504e-02,0,
7.830000e+00,1.067911e+00,-5.55E-01,1.082161e+00,,1.425069e-02,-4.10E-01,-5.07E-01,-3.44E-01,,6.645925e-02,0,
7.840000e+00,1.063700e+00,-5.61E-01,1.078611e+00,,1.491099e-02,-4.32E-01,-4.99E-01,-3.66E-01,,6.567905e-02,0,
7.850000e+00,1.059271e+00,-5.65E-01,1.074835e+00,,1.556338e-02,-4.54E-01,-4.90E-01,-3.89E-01,,6.487534e-02,0,
7.860000e+00,1.054629e+00,-5.70E-01,1.070836e+00,,1.620762e-02,-4.75E-01,-4.82E-01,-4.11E-01,,6.404908e-02,0,
7.870000e+00,1.049774e+00,-5.75E-01,1.066617e+00,,1.684350e-02,-4.96E-01,-4.73E-01,-4.33E-01,,6.320122e-02,0,
7.880000e+00,1.044709e+00,-5.80E-01,1.062180e+00,,1.747080e-02,-5.17E-01,-4.64E-01,-4.55E-01,,6.233274e-02,0,
7.890000e+00,1.039437e+00,-5.84E-01,1.057527e+00,,1.808933e-02,-5.38E-01,-4.56E-01,-4.76E-01,,6.144464e-02,0,
7.900000e+00,1.033961e+00,-5.89E-01,1.052660e+00,,1.869888e-02,-5.58E-01,-4.47E-01,-4.97E-01,,6.053793e-02,0,
7.910000e+00,1.028283e+00,-5.93E-01,1.047582e+00,,1.929928e-02,-5.78E-01,-4.38E-01,-5.18E-01,,5.961363e-02,0,
7.920000e+00,1.022406e+00,-5.98E-01,1.042297e+00,,1.989036e-02,-5.98E-01,-4.29E-01,-5.39E-01,,5.867278e-02,0,
7.930000e+00,1.016333e+00,-6.02E-01,1.036805e+00,,2.047196e-02,-6.17E-01,-4.20E-01,-5.59E-01,,5.771642e-02,0,
7.940000e+00,1.010067e+00,-6.06E-01,1.031111e+00,,2.104392e-02,-6.36E-01,-4.11E-01,-5.80E-01,,5.674558e-02,0,
7.950000e+00,1.003611e+00,-6.10E-01,1.025217e+00,,2.160611e-02,-6.55E-01,-4.02E-01,-6.00E-01,,5.576133e-02,0,
7.960000e+00,9.969668e-01,-6.14E-01,1.019125e+00,,2.215840e-02,-6.74E-01,-3.93E-01,-6.19E-01,,5.476470e-02,0,
7.970000e+00,9.901386e-01,-6.18E-01,1.012839e+00,,2.270067e-02,-6.92E-01,-3.83E-01,-6.38E-01,,5.375675e-02,0,
7.980000e+00,9.831291e-01,-6.22E-01,1.006362e+00,,2.323281e-02,-7.10E-01,-3.74E-01,-6.57E-01,,5.273852e-02,0,
7.990000e+00,9.759415e-01,-6.25E-01,9.996962e-01,,2.375472e-02,-7.28E-01,-3.65E-01,-6.76E-01,,5.171105e-02,0,
8.000000e+00,9.685788e-01,-6.29E-01,9.928451e-01,,2.426631e-02,-7.45E-01,-3.55E-01,-6.94E-01,,5.067537e-02,0,
8.010000e+00,9.610442e-01,-6.32E-01,9.858117e-01,,2.476751e-02,-7.62E-01,-3.46E-01,-7.13E-01,,4.963249e-02,0,
8.020000e+00,9.533409e-01,-6.36E-01,9.785992e-01,,2.525826e-02,-7.79E-01,-3.36E-01,-7.30E-01,,4.858343e-02,0,
8.030000e+00,9.454722e-01,-6.39E-01,9.712106e-01,,2.573848e-02,-7.95E-01,-3.26E-01,-7.48E-01,,4.752918e-02,0,
8.040000e+00,9.374411e-01,-6.42E-01,9.636493e-01,,2.620815e-02,-8.11E-01,-3.17E-01,-7.65E-01,,4.647072e-02,0,
8.050000e+00,9.292510e-01,-6.45E-01,9.559182e-01,,2.666721e-02,-8.27E-01,-3.07E-01,-7.82E-01,,4.540902e-02,0,
8.060000e+00,9.209052e-01,-6.48E-01,9.480208e-01,,2.711564e-02,-8.43E-01,-2.97E-01,-7.98E-01,,4.434503e-02,0,
8.070000e+00,9.124069e-01,-6.51E-01,9.399603e-01,,2.755342e-02,-8.58E-01,-2.87E-01,-8.14E-01,,4.327967e-02,0,
8.080000e+00,9.037593e-01,-6.54E-01,9.317398e-01,,2.798055e-02,-8.72E-01,-2.77E-01,-8.30E-01,,4.221384e-02,0,
8.090000e+00,8.949658e-01,-6.57E-01,9.233628e-01,,2.839702e-02,-8.87E-01,-2.68E-01,-8.46E-01,,4.114843e-02,0,
8.100000e+00,8.860297e-01,-6.60E-01,9.148325e-01,,2.880284e-02,-9.01E-01,-2.58E-01,-8.61E-01,,4.008431e-02,0,
8.110000e+00,8.769542e-01,-6.62E-01,9.061522e-01,,2.919803e-02,-9.15E-01,-2.48E-01,-8.76E-01,,3.902230e-02,0,
8.120000e+00,8.677426e-01,-6.64E-01,8.973252e-01,,2.958260e-02,-9.28E-01,-2.37E-01,-8.90E-01,,3.796321e-02,0,
8.130000e+00,8.583982e-01,-6.67E-01,8.883548e-01,,2.995661e-02,-9.41E-01,-2.27E-01,-9.04E-01,,3.690784e-02,0,
8.140000e+00,8.489242e-01,-6.69E-01,8.792443e-01,,3.032008e-02,-9.54E-01,-2.17E-01,-9.18E-01,,3.585694e-02,0,
8.150000e+00,8.393240e-01,-6.71E-01,8.699971e-01,,3.067307e-02,-9.67E-01,-2.07E-01,-9.32E-01,,3.481124e-02,0,
8.160000e+00,8.296008e-01,-6.73E-01,8.606164e-01,,3.101562e-02,-9.79E-01,-1.97E-01,-9.45E-01,,3.377144e-02,0,
8.170000e+00,8.197577e-01,-6.75E-01,8.511055e-01,,3.134781e-02,-9.91E-01,-1.87E-01,-9.58E-01,,3.273821e-02,0,
8.180000e+00,8.097981e-01,-6.77E-01,8.414678e-01,,3.166970e-02,-1.00E+00,-1.77E-01,-9.70E-01,,3.171219e-02,0,
8.190000e+00,7.997250e-01,-6.79E-01,8.317064e-01,,3.198136e-02,-1.01E+00,-1.66E-01,-9.83E-01,,3.069400e-02,0,
8.200000e+00,7.895418e-01,-6.80E-01,8.218246e-01,,3.228288e-02,-1.02E+00,-1.56E-01,-9.95E-01,,2.968423e-02,0,
8.210000e+00,7.792514e-01,-6.82E-01,8.118258e-01,,3.257435e-02,-1.03E+00,-1.46E-01,-1.01E+00,,2.868342e-02,0,
8.220000e+00,7.688571e-01,-6.83E-01,8.017130e-01,,3.285585e-02,-1.05E+00,-1.36E-01,-1.02E+00,,2.769210e-02,0,
8.230000e+00,7.583620e-01,-6.84E-01,7.914895e-01,,3.312748e-02,-1.05E+00,-1.25E-01,-1.03E+00,,2.671076e-02,0,
8.240000e+00,7.477690e-01,-6.86E-01,7.811584e-01,,3.338936e-02,-1.06E+00,-1.15E-01,-1.04E+00,,2.573986e-02,0,
8.250000e+00,7.370814e-01,-6.87E-01,7.707229e-01,,3.364157e-02,-1.07E+00,-1.05E-01,-1.05E+00,,2.477984e-02,0,
8.260000e+00,7.263019e-01,-6.88E-01,7.601862e-01,,3.388424e-02,-1.08E+00,-9.43E-02,-1.06E+00,,2.383109e-02,0,
8.270000e+00,7.154337e-01,-6.89E-01,7.495512e-01,,3.411747e-02,-1.09E+00,-8.40E-02,-1.07E+00,,2.289400e-02,0,
8.280000e+00,7.044797e-01,-6.89E-01,7.388211e-01,,3.434140e-02,-1.10E+00,-7.37E-02,-1.08E+00,,2.196889e-02,0,
8.290000e+00,6.934428e-01,-6.90E-01,7.279989e-01,,3.455613e-02,-1.11E+00,-6.34E-02,-1.09E+00,,2.105609e-02,0,
8.300000e+00,6.823258e-01,-6.91E-01,7.170876e-01,,3.476179e-02,-1.12E+00,-5.31E-02,-1.10E+00,,2.015587e-02,0,
8.310000e+00,6.711316e-01,-6.91E-01,7.060901e-01,,3.495851e-02,-1.12E+00,-4.28E-02,-1.10E+00,,1.926850e-02,0,
8.320000e+00,6.598630e-01,-6.91E-01,6.950094e-01,,3.514642e-02,-1.13E+00,-3.25E-02,-1.11E+00,,1.839420e-02,0,
8.330000e+00,6.485227e-01,-6.92E-01,6.838484e-01,,3.532566e-02,-1.14E+00,-2.22E-02,-1.12E+00,,1.753318e-02,0,
8.340000e+00,6.371135e-01,-6.92E-01,6.726099e-01,,3.549635e-02,-1.14E+00,-1.20E-02,-1.13E+00,,1.668560e-02,0,
8.350000e+00,6.256381e-01,-6.92E-01,6.612967e-01,,3.565863e-02,-1.15E+00,-1.73E-03,-1.14E+00,,1.585161e-02,0,
8.360000e+00,6.140989e-01,-6.92E-01,6.499116e-01,,3.581263e-02,-1.16E+00,8.491844e-03,-1.14E+00,,1.503133e-02,0,
8.370000e+00,6.024988e-01,-6.92E-01,6.384573e-01,,3.595850e-02,-1.16E+00,1.868974e-02,-1.15E+00,,1.422486e-02,0,
8.380000e+00,5.908402e-01,-6.92E-01,6.269366e-01,,3.609638e-02,-1.17E+00,2.886234e-02,-1.16E+00,,1.343228e-02,0,
8.390000e+00,5.791256e-01,-6.91E-01,6.153520e-01,,3.622640e-02,-1.17E+00,3.900725e-02,-1.16E+00,,1.265362e-02,0,
8.400000e+00,5.673576e-01,-6.91E-01,6.037063e-01,,3.634870e-02,-1.18E+00,4.912206e-02,-1.17E+00,,1.188892e-02,0,
8.410000e+00,5.555385e-01,-6.90E-01,5.920019e-01,,3.646342e-02,-1.19E+00,5.920440e-02,-1.17E+00,,1.113818e-02,0,
8.420000e+00,5.436707e-01,-6.90E-01,5.802414e-01,,3.657071e-02,-1.19E+00,6.925192e-02,-1.18E+00,,1.040137e-02,0,
8.430000e+00,5.317566e-01,-6.89E-01,5.684273e-01,,3.667069e-02,-1.19E+00,7.926227e-02,-1.18E+00,,9.678461e-03,0,
8.440000e+00,5.197985e-01,-6.88E-01,5.565620e-01,,3.676352e-02,-1.20E+00,8.923315e-02,-1.19E+00,,8.969391e-03,0,
8.450000e+00,5.077987e-01,-6.87E-01,5.446480e-01,,3.684933e-02,-1.20E+00,9.916226e-02,-1.19E+00,,8.274082e-03,0,
8.460000e+00,4.957593e-01,-6.86E-01,5.326875e-01,,3.692825e-02,-1.21E+00,1.090473e-01,-1.20E+00,,7.592435e-03,0,
8.470000e+00,4.836826e-01,-6.85E-01,5.206830e-01,,3.700042e-02,-1.21E+00,1.188862e-01,-1.20E+00,,6.924336e-03,0,
8.480000e+00,4.715707e-01,-6.84E-01,5.086367e-01,,3.706598e-02,-1.21E+00,1.286765e-01,-1.21E+00,,6.269652e-03,0,
8.490000e+00,4.594257e-01,-6.82E-01,4.965507e-01,,3.712506e-02,-1.22E+00,1.384162e-01,-1.21E+00,,5.628235e-03,0,
8.500000e+00,4.472496e-01,-6.81E-01,4.844274e-01,4.752185e-01,3.717780e-02,-1.22E+00,1.481031e-01,-1.21E+00,-1.16E+00,4.999922e-03,0,
8.510000e+00,4.350445e-01,-6.79E-01,4.722689e-01,,3.722432e-02,-1.22E+00,1.577351e-01,-1.22E+00,,4.384535e-03,0,
8.520000e+00,4.228125e-01,-6.78E-01,4.600772e-01,,3.726475e-02,-1.23E+00,1.673101e-01,-1.22E+00,,3.781882e-03,0,
8.530000e+00,4.105553e-01,-6.76E-01,4.478545e-01,,3.729921e-02,-1.23E+00,1.768261e-01,-1.22E+00,,3.191756e-03,0,
8.540000e+00,3.982749e-01,-6.74E-01,4.356027e-01,,3.732785e-02,-1.23E+00,1.862810e-01,-1.23E+00,,2.613942e-03,0,
8.550000e+00,3.859732e-01,-6.72E-01,4.233240e-01,,3.735076e-02,-1.23E+00,1.956730e-01,-1.23E+00,,2.048210e-03,0,
8.560000e+00,3.736521e-01,-6.70E-01,4.110202e-01,,3.736808e-02,-1.23E+00,2.050000e-01,-1.23E+00,,1.494319e-03,0,
8.570000e+00,3.613132e-01,-6.68E-01,3.986932e-01,,3.737993e-02,-1.24E+00,2.142602e-01,-1.23E+00,,9.520203e-04,0,
8.580000e+00,3.489585e-01,-6.66E-01,3.863449e-01,,3.738641e-02,-1.24E+00,2.234517e-01,-1.24E+00,,4.210533e-04,0,
8.590000e+00,3.365896e-01,-6.64E-01,3.739772e-01,,3.738764e-02,-1.24E+00,2.325728e-01,-1.24E+00,,9.885022e-05,0,
8.600000e+00,3.242081e-01,-6.61E-01,3.615919e-01,,3.738372e-02,-1.24E+00,2.416217e-01,-1.24E+00,,6.079669e-04,0,
8.610000e+00,3.118159e-01,-6.59E-01,3.491907e-01,,3.737478e-02,-1.24E+00,2.505966e-01,-1.24E+00,,1.106581e-03,0,
8.620000e+00,2.994144e-01,-6.56E-01,3.367753e-01,,3.736090e-02,-1.24E+00,2.594960e-01,-1.24E+00,,1.594983e-03,0,
8.630000e+00,2.870054e-01,-6.54E-01,3.243476e-01,,3.734219e-02,-1.24E+00,2.683181e-01,-1.24E+00,,2.073470e-03,0,
8.640000e+00,2.745903e-01,-6.51E-01,3.119091e-01,,3.731875e-02,-1.24E+00,2.770614e-01,-1.25E+00,,2.542345e-03,0,
8.650000e+00,2.621708e-01,-6.48E-01,2.994615e-01,,3.729068e-02,-1.24E+00,2.857244e-01,-1.25E+00,,3.001916e-03,0,
8.660000e+00,2.497483e-01,-6.45E-01,2.870064e-01,,3.725806e-02,-1.24E+00,2.943056e-01,-1.25E+00,,3.452494e-03,0,
8.670000e+00,2.373244e-01,-6.42E-01,2.745453e-01,,3.722098e-02,-1.24E+00,3.028036e-01,-1.25E+00,,3.894396e-03,0,
8.680000e+00,2.249004e-01,-6.39E-01,2.620799e-01,,3.717953e-02,-1.24E+00,3.112169e-01,-1.25E+00,,4.327940e-03,0,
8.690000e+00,2.124779e-01,-6.36E-01,2.496116e-01,,3.713379e-02,-1.24E+00,3.195443e-01,-1.25E+00,,4.753449e-03,0,
8.700000e+00,2.000582e-01,-6.33E-01,2.371420e-01,,3.708384e-02,-1.24E+00,3.277844e-01,-1.25E+00,,5.171246e-03,0,
8.710000e+00,1.876427e-01,-6.29E-01,2.246725e-01,,3.702975e-02,-1.24E+00,3.359361e-01,-1.25E+00,,5.581658e-03,0,
8.720000e+00,1.752329e-01,-6.26E-01,2.122045e-01,,3.697160e-02,-1.24E+00,3.439981e-01,-1.25E+00,,5.985012e-03,0,
8.730000e+00,1.628300e-01,-6.23E-01,1.997395e-01,,3.690946e-02,-1.24E+00,3.519694e-01,-1.25E+00,,6.381634e-03,0,
8.740000e+00,1.504355e-01,-6.19E-01,1.872789e-01,,3.684339e-02,-1.24E+00,3.598487e-01,-1.25E+00,,6.771855e-03,0,
8.750000e+00,1.380505e-01,-6.15E-01,1.748240e-01,,3.677345e-02,-1.24E+00,3.676352e-01,-1.25E+00,,7.156000e-03,0,
8.760000e+00,1.256765e-01,-6.12E-01,1.623762e-01,,3.669971e-02,-1.24E+00,3.753277e-01,-1.25E+00,,7.534398e-03,0,
8.770000e+00,1.133146e-01,-6.08E-01,1.499368e-01,,3.662222e-02,-1.24E+00,3.829255e-01,-1.24E+00,,7.907375e-03,0,
8.780000e+00,1.009662e-01,-6.04E-01,1.375072e-01,,3.654104e-02,-1.24E+00,3.904275e-01,-1.24E+00,,8.275255e-03,0,
8.790000e+00,8.863247e-02,-6.00E-01,1.250887e-01,,3.645620e-02,-1.23E+00,3.978330e-01,-1.24E+00,,8.638362e-03,0,
8.800000e+00,7.631469e-02,-5.96E-01,1.126825e-01,,3.636776e-02,-1.23E+00,4.051412e-01,-1.24E+00,,8.997017e-03,0,
8.810000e+00,6.401407e-02,-5.92E-01,1.002898e-01,,3.627577e-02,-1.23E+00,4.123513e-01,-1.24E+00,,9.351537e-03,0,
8.820000e+00,5.173183e-02,-5.88E-01,8.791209e-02,,3.618025e-02,-1.23E+00,4.194626e-01,-1.24E+00,,9.702238e-03,0,
8.830000e+00,3.946918e-02,-5.84E-01,7.555044e-02,,3.608126e-02,-1.23E+00,4.264746e-01,-1.24E+00,,1.004943e-02,0,
8.840000e+00,2.722730e-02,-5.79E-01,6.320611e-02,,3.597882e-02,-1.22E+00,4.333866e-01,-1.23E+00,,1.039343e-02,0,
8.850000e+00,1.500738e-02,-5.75E-01,5.088034e-02,,3.587295e-02,-1.22E+00,4.401981e-01,-1.23E+00,,1.073453e-02,0,
8.860000e+00,2.810610e-03,-5.70E-01,3.857431e-02,,3.576370e-02,-1.22E+00,4.469086e-01,-1.23E+00,,1.107303e-02,0,
8.870000e+00,-9.36E-03,-5.66E-01,2.628924e-02,,3.565109e-02,-1.22E+00,4.535176e-01,-1.23E+00,,1.140924e-02,0,
8.880000e+00,-2.15E-02,-5.61E-01,1.402632e-02,,3.553513e-02,-1.21E+00,4.600247e-01,-1.23E+00,,1.174344e-02,0,
8.890000e+00,-3.36E-02,-5.57E-01,1.786725e-03,,3.541584e-02,-1.21E+00,4.664297e-01,-1.22E+00,,1.207591e-02,0,
8.900000e+00,-4.57E-02,-5.52E-01,-1.04E-02,,3.529325e-02,-1.21E+00,4.727321e-01,-1.22E+00,,1.240694e-02,0,
8.910000e+00,-5.78E-02,-5.47E-01,-2.26E-02,,3.516736e-02,-1.21E+00,4.789317e-01,-1.22E+00,,1.273680e-02,0,
8.920000e+00,-6.98E-02,-5.42E-01,-3.48E-02,,3.503819e-02,-1.20E+00,4.850282e-01,-1.22E+00,,1.306576e-02,0,
8.930000e+00,-8.18E-02,-5.38E-01,-4.69E-02,,3.490573e-02,-1.20E+00,4.910216e-01,-1.21E+00,,1.339408e-02,0,
8.940000e+00,-9.38E-02,-5.33E-01,-5.90E-02,,3.477001e-02,-1.20E+00,4.969115e-01,-1.21E+00,,1.372201e-02,0,
8.950000e+00,-1.06E-01,-5.28E-01,-7.11E-02,,3.463101e-02,-1.19E+00,5.026980e-01,-1.21E+00,,1.404981e-02,0,
8.960000e+00,-1.18E-01,-5.23E-01,-8.31E-02,,3.448875e-02,-1.19E+00,5.083810e-01,-1.20E+00,,1.437771e-02,0,
8.970000e+00,-1.29E-01,-5.18E-01,-9.51E-02,,3.434321e-02,-1.19E+00,5.139604e-01,-1.20E+00,,1.470595e-02,0,
8.980000e+00,-1.41E-01,-5.12E-01,-1.07E-01,,3.419440e-02,-1.18E+00,5.194363e-01,-1.20E+00,,1.503475e-02,0,
8.990000e+00,-1.53E-01,-5.07E-01,-1.19E-01,,3.404231e-02,-1.18E+00,5.248087e-01,-1.19E+00,,1.536434e-02,0,
9.000000e+00,-1.65E-01,-5.02E-01,-1.31E-01,,3.388692e-02,-1.17E+00,5.300777e-01,-1.19E+00,,1.569492e-02,0,
9.010000e+00,-1.77E-01,-4.97E-01,-1.43E-01,,3.372823e-02,-1.17E+00,5.352433e-01,-1.19E+00,,1.602669e-02,0,
9.020000e+00,-1.88E-01,-4.91E-01,-1.55E-01,,3.356623e-02,-1.17E+00,5.403058e-01,-1.18E+00,,1.635986e-02,0,
9.030000e+00,-2.00E-01,-4.86E-01,-1.66E-01,,3.340089e-02,-1.16E+00,5.452654e-01,-1.18E+00,,1.669460e-02,0,
9.040000e+00,-2.11E-01,-4.80E-01,-1.78E-01,,3.323221e-02,-1.16E+00,5.501222e-01,-1.17E+00,,1.703109e-02,0,
9.050000e+00,-2.23E-01,-4.75E-01,-1.90E-01,,3.306017e-02,-1.15E+00,5.548765e-01,-1.17E+00,,1.736950e-02,0,
9.060000e+00,-2.34E-01,-4.69E-01,-2.02E-01,,3.288474e-02,-1.15E+00,5.595286e-01,-1.17E+00,,1.770998e-02,0,
9.070000e+00,-2.46E-01,-4.64E-01,-2.13E-01,,3.270590e-02,-1.14E+00,5.640787e-01,-1.16E+00,,1.805269e-02,0,
9.080000e+00,-2.57E-01,-4.58E-01,-2.25E-01,,3.252363e-02,-1.14E+00,5.685273e-01,-1.16E+00,,1.839777e-02,0,
9.090000e+00,-2.69E-01,-4.52E-01,-2.36E-01,,3.233791e-02,-1.13E+00,5.728746e-01,-1.15E+00,,1.874533e-02,0,
9.100000e+00,-2.80E-01,-4.46E-01,-2.48E-01,,3.214871e-02,-1.13E+00,5.771211e-01,-1.15E+00,,1.909551e-02,0,
9.110000e+00,-2.91E-01,-4.41E-01,-2.59E-01,,3.195600e-02,-1.12E+00,5.812672e-01,-1.14E+00,,1.944841e-02,0,
9.120000e+00,-3.02E-01,-4.35E-01,-2.71E-01,,3.175976e-02,-1.12E+00,5.853132e-01,-1.14E+00,,1.980413e-02,0,
9.130000e+00,-3.13E-01,-4.29E-01,-2.82E-01,,3.155996e-02,-1.11E+00,5.892597e-01,-1.13E+00,,2.016275e-02,0,
9.140000e+00,-3.25E-01,-4.23E-01,-2.93E-01,,3.135657e-02,-1.11E+00,5.931070e-01,-1.13E+00,,2.052436e-02,0,
9.150000e+00,-3.36E-01,-4.17E-01,-3.04E-01,,3.114955e-02,-1.10E+00,5.968558e-01,-1.12E+00,,2.088902e-02,0,
9.160000e+00,-3.47E-01,-4.11E-01,-3.16E-01,,3.093889e-02,-1.09E+00,6.005064e-01,-1.11E+00,,2.125679e-02,0,
9.170000e+00,-3.57E-01,-4.05E-01,-3.27E-01,,3.072453e-02,-1.09E+00,6.040595e-01,-1.11E+00,,2.162770e-02,0,
9.180000e+00,-3.68E-01,-3.99E-01,-3.38E-01,,3.050647e-02,-1.08E+00,6.075156e-01,-1.10E+00,,2.200181e-02,0,
9.190000e+00,-3.79E-01,-3.93E-01,-3.49E-01,,3.028465e-02,-1.07E+00,6.108752e-01,-1.10E+00,,2.237912e-02,0,
9.200000e+00,-3.90E-01,-3.87E-01,-3.60E-01,,3.005906e-02,-1.07E+00,6.141390e-01,-1.09E+00,,2.275964e-02,0,
9.210000e+00,-4.00E-01,-3.81E-01,-3.70E-01,,2.982965e-02,-1.06E+00,6.173074e-01,-1.08E+00,,2.314339e-02,0,
9.220000e+00,-4.11E-01,-3.75E-01,-3.81E-01,,2.959640e-02,-1.05E+00,6.203811e-01,-1.08E+00,,2.353034e-02,0,
9.230000e+00,-4.21E-01,-3.68E-01,-3.92E-01,,2.935927e-02,-1.05E+00,6.233608e-01,-1.07E+00,,2.392047e-02,0,
9.240000e+00,-4.32E-01,-3.62E-01,-4.03E-01,,2.911823e-02,-1.04E+00,6.262469e-01,-1.06E+00,,2.431374e-02,0,
9.250000e+00,-4.42E-01,-3.56E-01,-4.13E-01,,2.887326e-02,-1.03E+00,6.290403e-01,-1.06E+00,,2.471011e-02,0,
9.260000e+00,-4.52E-01,-3.49E-01,-4.24E-01,,2.862431e-02,-1.03E+00,6.317414e-01,-1.05E+00,,2.510952e-02,0,
9.270000e+00,-4.63E-01,-3.43E-01,-4.34E-01,,2.837137e-02,-1.02E+00,6.343510e-01,-1.04E+00,,2.551190e-02,0,
9.280000e+00,-4.73E-01,-3.37E-01,-4.45E-01,,2.811440e-02,-1.01E+00,6.368696e-01,-1.04E+00,,2.591716e-02,0,
9.290000e+00,-4.83E-01,-3.30E-01,-4.55E-01,,2.785336e-02,-1.00E+00,6.392981e-01,-1.03E+00,,2.632520e-02,0,
9.300000e+00,-4.93E-01,-3.24E-01,-6.18E-01,,1.248234e-01,-9.94E-01,6.416369e-01,-1.07E+00,,7.097682e-02,0,
9.310000e+00,-5.03E-01,-3.18E-01,-6.28E-01,,1.255201e-01,-9.86E-01,6.438868e-01,-1.05E+00,,6.840508e-02,0,
9.320000e+00,-5.12E-01,-3.11E-01,-6.39E-01,,1.261910e-01,-9.78E-01,6.460485e-01,-1.04E+00,,6.578206e-02,0,
9.330000e+00,-5.22E-01,-3.05E-01,-6.49E-01,,1.268354e-01,-9.69E-01,6.481227e-01,-1.03E+00,,6.310756e-02,0,
9.340000e+00,-5.32E-01,-2.98E-01,-6.59E-01,,1.274528e-01,-9.60E-01,6.501099e-01,-1.02E+00,,6.038145e-02,0,
9.350000e+00,-5.41E-01,-2.92E-01,-6.69E-01,,1.280427e-01,-9.52E-01,6.520109e-01,-1.01E+00,,5.760369e-02,0,
9.360000e+00,-5.51E-01,-2.85E-01,-6.79E-01,,1.286047e-01,-9.43E-01,6.538264e-01,-9.97E-01,,5.477426e-02,0,
9.370000e+00,-5.60E-01,-2.79E-01,-6.89E-01,,1.291381e-01,-9.33E-01,6.555570e-01,-9.85E-01,,5.189325e-02,0,
9.380000e+00,-5.69E-01,-2.72E-01,-6.99E-01,,1.296425e-01,-9.24E-01,6.572033e-01,-9.73E-01,,4.896079e-02,0,
9.390000e+00,-5.79E-01,-2.66E-01,-7.09E-01,,1.301174e-01,-9.15E-01,6.587662e-01,-9.61E-01,,4.597711e-02,0,
9.400000e+00,-5.88E-01,-2.59E-01,-7.18E-01,,1.305622e-01,-9.05E-01,6.602462e-01,-9.48E-01,,4.294250e-02,0,
9.410000e+00,-5.97E-01,-2.52E-01,-7.28E-01,,1.309764e-01,-8.95E-01,6.616440e-01,-9.35E-01,,3.985731e-02,0,
9.420000e+00,-6.06E-01,-2.46E-01,-7.37E-01,,1.313596e-01,-8.85E-01,6.629603e-01,-9.22E-01,,3.672200e-02,0,
9.430000e+00,-6.14E-01,-2.39E-01,-7.46E-01,,1.317113e-01,-8.75E-01,6.641957e-01,-9.08E-01,,3.353708e-02,0,
9.440000e+00,-6.23E-01,-2.32E-01,-7.55E-01,,1.320308e-01,-8.65E-01,6.653508e-01,-8.95E-01,,3.030316e-02,0,
9.450000e+00,-6.32E-01,-2.26E-01,-7.64E-01,,1.323179e-01,-8.54E-01,6.664264e-01,-8.81E-01,,2.702091e-02,0,
9.460000e+00,-6.40E-01,-2.19E-01,-7.73E-01,,1.325719e-01,-8.43E-01,6.674230e-01,-8.67E-01,,2.369109e-02,0,
9.470000e+00,-6.49E-01,-2.12E-01,-7.81E-01,,1.327924e-01,-8.33E-01,6.683413e-01,-8.53E-01,,2.031455e-02,0,
9.480000e+00,-6.57E-01,-2.06E-01,-7.90E-01,,1.329790e-01,-8.22E-01,6.691818e-01,-8.39E-01,,1.689222e-02,0,
9.490000e+00,-6.65E-01,-1.99E-01,-7.98E-01,,1.331311e-01,-8.11E-01,6.699453e-01,-8.24E-01,,1.342510e-02,0,
9.500000e+00,-6.73E-01,-1.92E-01,-8.06E-01,-8.08E-01,1.332485e-01,-7.99E-01,6.706323e-01,-8.09E-01,-8.09E-01,9.914277e-03,1,9.300000e+02
9.510000e+00,-6.81E-01,-1.86E-01,-8.14E-01,,1.333305e-01,-7.88E-01,6.712435e-01,-7.94E-01,,6.360932e-03,0,
9.520000e+00,-6.89E-01,-1.79E-01,-8.22E-01,,1.333768e-01,-7.76E-01,6.717793e-01,-7.79E-01,,2.766318e-03,0,
9.530000e+00,-6.96E-01,-1.72E-01,-8.30E-01,,1.333870e-01,-7.64E-01,6.722404e-01,-7.63E-01,,8.682240e-04,0,
9.540000e+00,-7.04E-01,-1.66E-01,-8.37E-01,,1.333608e-01,-7.52E-01,6.726273e-01,-7.48E-01,,4.541275e-03,0,
9.550000e+00,-7.11E-01,-1.59E-01,-8.45E-01,,1.332976e-01,-7.40E-01,6.729407e-01,-7.32E-01,,8.251332e-03,0,
9.560000e+00,-7.19E-01,-1.52E-01,-8.52E-01,,1.331972e-01,-7.28E-01,6.731810e-01,-7.16E-01,,1.199681e-02,0,
9.570000e+00,-7.26E-01,-1.45E-01,-8.59E-01,,1.330592e-01,-7.15E-01,6.733488e-01,-7.00E-01,,1.577605e-02,0,
9.580000e+00,-7.33E-01,-1.39E-01,-8.66E-01,,1.328833e-01,-7.03E-01,6.734447e-01,-6.83E-01,,1.958732e-02,0,
9.590000e+00,-7.40E-01,-1.32E-01,-8.73E-01,,1.326692e-01,-6.90E-01,6.734691e-01,-6.67E-01,,2.342879e-02,0,
9.600000e+00,-7.47E-01,-1.25E-01,-8.79E-01,,1.324166e-01,-6.77E-01,6.734225e-01,-6.50E-01,,2.729857e-02,0,
9.610000e+00,-7.54E-01,-1.18E-01,-8.86E-01,,1.321252e-01,-6.64E-01,6.733054e-01,-6.33E-01,,3.119470e-02,0,
9.620000e+00,-7.60E-01,-1.12E-01,-8.92E-01,,1.317947e-01,-6.51E-01,6.731184e-01,-6.16E-01,,3.511514e-02,0,
9.630000e+00,-7.67E-01,-1.05E-01,-8.98E-01,,1.314249e-01,-6.38E-01,6.728618e-01,-5.98E-01,,3.905779e-02,0,
9.640000e+00,-7.73E-01,-9.83E-02,-9.04E-01,,1.310157e-01,-6.24E-01,6.725362e-01,-5.81E-01,,4.302047e-02,0,
9.650000e+00,-7.79E-01,-9.16E-02,-9.10E-01,,1.305667e-01,-6.10E-01,6.721419e-01,-5.63E-01,,4.700095e-02,0,
9.660000e+00,-7.85E-01,-8.49E-02,-9.15E-01,,1.300779e-01,-5.97E-01,6.716795e-01,-5.46E-01,,5.099693e-02,0,
9.670000e+00,-7.91E-01,-7.82E-02,-9.20E-01,,1.295492e-01,-5.83E-01,6.711493e-01,-5.28E-01,,5.500606e-02,0,
9.680000e+00,-7.97E-01,-7.15E-02,-9.26E-01,,1.289803e-01,-5.68E-01,6.705517e-01,-5.09E-01,,5.902593e-02,0,
9.690000e+00,-8.02E-01,-6.48E-02,-9.31E-01,,1.283712e-01,-5.54E-01,6.698871e-01,-4.91E-01,,6.305408e-02,0,
9.700000e+00,-8.08E-01,-5.81E-02,-9.35E-01,,1.277218e-01,-5.40E-01,6.691560e-01,-4.73E-01,,6.708799e-02,0,
9.710000e+00,-8.13E-01,-5.14E-02,-9.40E-01,,1.270321e-01,-5.25E-01,6.683587e-01,-4.54E-01,,7.112512e-02,0,
9.720000e+00,-8.18E-01,-4.47E-02,-9.45E-01,,1.263020e-01,-5.11E-01,6.674954e-01,-4.36E-01,,7.516287e-02,0,
9.730000e+00,-8.23E-01,-3.81E-02,-9.49E-01,,1.255317e-01,-4.96E-01,6.665667e-01,-4.17E-01,,7.919861e-02,0,
9.740000e+00,-8.28E-01,-3.14E-02,-9.53E-01,,1.247210e-01,-4.81E-01,6.655728e-01,-3.98E-01,,8.322967e-02,0,
9.750000e+00,-8.33E-01,-2.48E-02,-9.57E-01,,1.238700e-01,-4.66E-01,6.645141e-01,-3.79E-01,,8.725336e-02,0,
9.760000e+00,-8.37E-01,-1.81E-02,-9.60E-01,,1.229789e-01,-4.51E-01,6.633907e-01,-3.60E-01,,9.126697e-02,0,
9.770000e+00,-8.42E-01,-1.15E-02,-9.64E-01,,1.220477e-01,-4.36E-01,6.622032e-01,-3.41E-01,,9.526777e-02,0,
9.780000e+00,-8.46E-01,-4.92E-03,-9.67E-01,,1.210767e-01,-4.21E-01,6.609516e-01,-3.21E-01,,9.925300e-02,0,
9.790000e+00,-8.50E-01,1.679192e-03,-9.70E-01,,1.200659e-01,-4.05E-01,6.596364e-01,-3.02E-01,,1.032199e-01,0,
9.800000e+00,-8.54E-01,8.260470e-03,-9.73E-01,,1.190155e-01,-3.90E-01,6.582578e-01,-2.83E-01,,1.071657e-01,0,
9.810000e+00,-8.58E-01,1.482762e-02,-9.76E-01,,1.179259e-01,-3.74E-01,6.568159e-01,-2.63E-01,,1.110876e-01,0,
9.820000e+00,-8.62E-01,2.138000e-02,-9.78E-01,,1.167972e-01,-3.59E-01,6.553111e-01,-2.44E-01,,1.149829e-01,0,
9.830000e+00,-8.65E-01,2.791700e-02,-9.81E-01,,1.156296e-01,-3.43E-01,6.537437e-01,-2.24E-01,,1.188489e-01,0,
9.840000e+00,-8.69E-01,3.443798e-02,-9.83E-01,,1.144236e-01,-3.27E-01,6.521137e-01,-2.04E-01,,1.226827e-01,0,
9.850000e+00,-8.72E-01,4.094233e-02,-9.85E-01,,1.131795e-01,-3.11E-01,6.504214e-01,-1.85E-01,,1.264816e-01,0,
9.860000e+00,-8.75E-01,4.742941e-02,-9.87E-01,,1.118976e-01,-2.95E-01,6.486671e-01,-1.65E-01,,1.302431e-01,0,
9.870000e+00,-8.78E-01,5.389863e-02,-9.88E-01,,1.105783e-01,-2.79E-01,6.468509e-01,-1.45E-01,,1.339643e-01,0,
9.880000e+00,-8.80E-01,6.034935e-02,-9.90E-01,,1.092219e-01,-2.63E-01,6.449730e-01,-1.25E-01,,1.376426e-01,0,
9.890000e+00,-8.83E-01,6.678096e-02,-9.91E-01,,1.078291e-01,-2.47E-01,6.430335e-01,-1.05E-01,,1.412755e-01,0,
9.900000e+00,-8.85E-01,7.319286e-02,-9.92E-01,,1.064002e-01,-2.31E-01,6.410327e-01,-8.57E-02,,1.448603e-01,0,
9.910000e+00,-8.87E-01,7.958442e-02,-9.92E-01,,1.049356e-01,-2.14E-01,6.389707e-01,-6.59E-02,,1.483947e-01,0,
9.920000e+00,-8.89E-01,8.595504e-02,-9.93E-01,,1.034361e-01,-1.98E-01,6.368476e-01,-4.61E-02,,1.518760e-01,0,
9.930000e+00,-8.91E-01,9.230410e-02,-9.93E-01,,1.019019e-01,-1.82E-01,6.346636e-01,-2.64E-02,,1.553019e-01,0,
9.940000e+00,-8.93E-01,9.863101e-02,-9.93E-01,,1.003339e-01,-1.65E-01,6.324187e-01,-6.66E-03,,1.586701e-01,0,
9.950000e+00,-8.95E-01,1.049352e-01,-9.93E-01,,9.873242e-02,-1.49E-01,6.301132e-01,1.301531e-02,,1.619782e-01,0,
9.960000e+00,-8.96E-01,1.112159e-01,-9.93E-01,,9.709821e-02,-1.33E-01,6.277472e-01,3.264615e-02,,1.652241e-01,0,
9.970000e+00,-8.97E-01,1.174727e-01,-9.93E-01,,9.543187e-02,-1.16E-01,6.253207e-01,5.222399e-02,,1.684056e-01,0,
9.980000e+00,-8.98E-01,1.237049e-01,-9.92E-01,,9.373404e-02,-9.98E-02,6.228339e-01,7.174127e-02,,1.715206e-01,0,
9.990000e+00,-8.99E-01,1.299120e-01,-9.91E-01,,9.200542e-02,-8.34E-02,6.202868e-01,9.119046e-02,,1.745672e-01,0,


==> Data_sheets/trigger_events.csv <==
trigger_step,trigger_time,correction_step,correction_time,window_length_steps
250,2.500000e+00,230,2.300000e+00,21
350,3.500000e+00,330,3.300000e+00,21
450,4.500000e+00,430,4.300000e+00,21
550,5.500000e+00,530,5.300000e+00,21
650,6.500000e+00,630,6.300000e+00,21
750,7.500000e+00,730,7.300000e+00,21
950,9.500000e+00,930,9.300000e+00,21


==> Data_sheets/truth_temperature_timeseries_90E_18N_15N_12N.csv <==
time,temp_lon90_lat18,temp_lon90_lat15,temp_lon90_lat12
2026-01-01,26.45001220703125,27.329986572265625,28.3699951171875
2026-01-02,26.540008544921875,27.3699951171875,28.3699951171875
2026-01-03,26.329986572265625,27.25,28.54998779296875
2026-01-04,26.0,27.220001220703125,28.45001220703125
2026-01-05,25.94000244140625,27.04998779296875,28.260009765625
2026-01-06,25.839996337890625,26.989990234375,28.0
2026-01-07,25.760009765625,27.0,27.980010986328125
2026-01-08,25.739990234375,26.899993896484375,28.07000732421875
2026-01-09,25.6300048828125,26.649993896484375,28.1099853515625
2026-01-10,25.470001220703125,26.399993896484375,28.100006103515625
2026-01-11,25.350006103515625,26.079986572265625,28.079986572265625
2026-01-12,25.160003662109375,26.010009765625,28.07000732421875
2026-01-13,25.07000732421875,25.850006103515625,28.010009765625
2026-01-14,24.8699951171875,25.850006103515625,28.139984130859375
2026-01-15,25.0,25.720001220703125,28.1199951171875
2026-01-16,24.75,25.42999267578125,27.92999267578125
2026-01-17,24.769989013671875,25.269989013671875,27.889984130859375
2026-01-18,24.709991455078125,25.17999267578125,27.829986572265625
2026-01-19,24.79998779296875,25.05999755859375,27.69000244140625
2026-01-20,24.839996337890625,24.980010986328125,27.980010986328125
2026-01-21,24.94000244140625,25.19000244140625,28.010009765625
2026-01-22,24.910003662109375,25.45001220703125,27.910003662109375
2026-01-23,24.889984130859375,25.589996337890625,27.8699951171875
2026-01-24,25.019989013671875,26.0,28.019989013671875
2026-01-25,24.94000244140625,26.0,28.05999755859375
2026-01-26,25.07000732421875,26.0,27.980010986328125
2026-01-27,25.25,26.1199951171875,27.889984130859375
2026-01-28,25.3599853515625,26.230010986328125,28.04998779296875
2026-01-29,25.480010986328125,26.489990234375,27.989990234375
2026-01-30,25.639984130859375,26.6099853515625,27.920013427734375
2026-01-31,25.730010986328125,26.70001220703125,27.8599853515625
2026-02-01,25.6199951171875,26.850006103515625,27.920013427734375
2026-02-02,25.75,27.1300048828125,27.79998779296875
2026-02-03,25.67999267578125,27.220001220703125,27.82000732421875
2026-02-04,25.540008544921875,27.420013427734375,27.850006103515625
2026-02-05,25.29998779296875,27.100006103515625,27.94000244140625
2026-02-06,25.010009765625,26.790008544921875,27.829986572265625
2026-02-07,25.040008544921875,26.82000732421875,27.839996337890625
2026-02-08,25.019989013671875,26.779998779296875,27.790008544921875
2026-02-09,24.79998779296875,26.529998779296875,27.70001220703125
2026-02-10,24.95001220703125,26.489990234375,27.579986572265625
2026-02-11,24.829986572265625,26.470001220703125,27.6199951171875
2026-02-12,25.07000732421875,26.459991455078125,27.660003662109375
2026-02-13,25.0,26.480010986328125,27.670013427734375
2026-02-14,25.100006103515625,26.54998779296875,27.670013427734375
2026-02-15,25.1199951171875,26.54998779296875,27.579986572265625
2026-02-16,25.100006103515625,26.44000244140625,27.32000732421875
2026-02-17,25.089996337890625,26.350006103515625,27.29998779296875
2026-02-18,25.149993896484375,26.44000244140625,27.290008544921875
2026-02-19,25.30999755859375,26.5,27.45001220703125
2026-02-20,25.70001220703125,26.760009765625,27.529998779296875
2026-02-21,26.04998779296875,26.8599853515625,27.67999267578125
2026-02-22,26.149993896484375,26.970001220703125,27.739990234375
2026-02-23,26.029998779296875,26.829986572265625,27.6199951171875
2026-02-24,25.589996337890625,26.730010986328125,27.579986572265625
2026-02-25,25.82000732421875,26.579986572265625,27.70001220703125
2026-02-26,25.6300048828125,26.42999267578125,27.55999755859375
2026-02-27,25.660003662109375,26.529998779296875,27.510009765625
2026-02-28,25.79998779296875,26.92999267578125,27.54998779296875

